Double exponential quadrature for fractional diffusion

We introduce a novel discretization technique for both elliptic and parabolic fractional diffusion problems based on double exponential quadrature formulas and the Riesz-Dunford functional calculus. Compared to related schemes, the new method provides faster convergence with fewer parameters that need to be adjusted to the problem. The scheme takes advantage of any additional smoothness in the problem without requiring a-priori knowledge to tune parameters appropriately. We prove rigorous convergence results for both, the case of finite regularity data as well as for data in certain Gevrey-type classes. We confirm our findings with numerical tests.

==> figures/data/conv_scal_lambda_de.csv <==
N sqrtN l0 l1 l2 l3 l4 l5
16 4.0 0.016528237183804632 0.6453235822855737 0.9789284816612646 0.9979035925588565 0.9997903699647929 0.9999790370071878
20 4.47213595499958 0.005161567449408925 0.11195203790246169 0.9353231232297071 0.9938116853385616 0.9993814401819396 0.9999381442897657
24 4.898979485566356 0.001211230792711042 0.018657428936580955 0.7424763392753018 0.9821661419893251 0.9982230000349358 0.9998223063748278
28 5.291502622129181 5.9798345928913463e-05 0.013504953721133372 0.19546412180331116 0.9485607745337532 0.9949992652699868 0.9995000672052123
32 5.656854249492381 8.378102645126955e-06 0.013118006287150897 0.08508033336488517 0.8277006208048775 0.9861418946409918 0.998617147916816
36 6.0 0.00017323811476488917 0.009705922532266967 0.03889068067825299 0.05635018956334524 0.9616874920193106 0.9962288492940076
40 6.324555320336759 0.00016907251059212526 0.003248499536450625 0.029212640752613685 0.005500233849070737 0.8859284027150311 0.9898332642388206
44 6.6332495807108 4.206294919037862e-05 0.004600990180702822 0.001981865951540071 0.06864031440722228 0.4126207389932921 0.9727238117280751
48 6.928203230275509 1.95715975303012e-05 0.000972329440873694 0.0009776243445862255 0.061488249472750334 0.12450449147746626 0.9244533775101326
52 7.211102550927978 1.9495404840143793e-07 0.002196817308049988 0.0022171705655625864 0.029968375639916344 0.003400443694319735 0.724063093067016
56 7.483314773547883 8.56554643152251e-06 0.0007210280112465524 0.001279659008532711 0.018892174687803787 0.07054820530847955 0.14492997294100313
60 7.745966692414834 1.6143424882876246e-06 0.00040225948214184655 0.00430681051906142 0.03406026890043951 0.05625055163797799 0.07499465319102473
64 8.0 7.006072950695467e-07 0.0006443782189505274 0.006435195776016769 0.020066490326801995 0.02187268791185764 0.07603093613897706
68 8.246211251235321 1.080247216687721e-06 0.0004733302486798314 0.005886726141305672 0.003913913104888609 0.05176810944636563 0.08820605112595037
72 8.48528137423857 4.1996021964087403e-07 0.00025505836559986636 0.002660896226061399 0.006328687206261513 0.006989930072726853 0.07958819625927223
76 8.717797887081348 8.07531952221197e-08 0.00010944366334026755 0.0012100417616303393 0.009668320389388878 0.036394421515493144 0.03280518269720209
80 8.94427190999916 6.099876276179589e-08 3.6070247569456904e-05 0.002709625053440636 0.00984113250615236 0.020898627272573796 0.03474240450930211
84 9.16515138991168 6.325913691390848e-08 7.002039289375286e-06 0.0009885405435439535 0.008650926218376638 0.01181244915904239 0.055048227165692944
88 9.38083151964686 4.3268446343865106e-08 3.919565068185925e-07 0.0012227768076782603 0.006935283177863568 0.023873977043060546 0.0005108715922318888
92 9.591663046625438 2.2189297943233612e-08 9.732384317479337e-07 0.00098686876496399 0.005066009494955523 0.015609478655630817 0.04099788615264739
96 9.797958971132712 1.0532640756783685e-08 4.819343984120941e-06 0.0006020814605699312 0.003037239651215708 0.0019537472854434445 0.007060851823486231
100 10.0 4.3773928549007726e-09 8.352058445366701e-06 0.0006018947859232743 0.0009026368580984871 0.007432854635740494 0.03315251182870008
104 10.198039027185569 1.7791242955661898e-09 1.0412851626912424e-05 0.0004501786287721265 0.0010264484788957125 0.011224163805718109 0.004507652851033284
108 10.392304845413264 6.681397505946676e-10 1.063830432823796e-05 0.0002407778165579223 0.002389891520713928 0.011129025628665534 0.0225100134896767
112 10.583005244258363 2.6746371415082034e-10 9.152958081413843e-06 0.0003669375478023737 0.0027326837077841937 0.00912759211904731 0.017072057297579418
116 10.770329614269007 1.1570190322656834e-10 6.458862083915038e-06 4.3337627318242e-05 0.001917004083614506 0.007052061647851041 0.0036547436780025064
120 10.954451150103322 6.588805856025719e-11 3.323835472725946e-06 0.0001929459609702036 0.0003768851375025781 0.005326690172629214 0.015874989053750312
124 11.135528725660043 4.505935329826409e-11 5.830377436266333e-07 0.00016463239073379778 0.0009839333957400572 0.004194881223624613 0.01353136741098904
128 11.313708498984761 3.471975673460039e-11 1.127455598898065e-06 1.8304087849606383e-05 0.001320240091211065 0.0035567752419852616 0.003641955529946454
132 11.489125293076057 2.6595249234130336e-11 1.600495246767598e-06 8.164255333632868e-05 0.0005448497053731978 0.0032590418816011166 0.005386134334068244
136 11.661903789690601 1.9773068951796923e-11 1.1191032418711745e-06 9.01354881471096e-05 0.0004917148431885291 0.003143400210957344 0.009532928314475934
140 11.832159566199232 1.3878571556761957e-11 2.828577650026759e-07 4.543958938598164e-05 0.0007620081246304974 0.0030699517433107355 0.009213496171348083
144 12.0 9.151289148096376e-12 3.271579154089745e-07 3.089587317562845e-06 0.00014316314560116247 0.002883735453634883 0.006615940456003687
148 12.165525060596439 5.575532688737479e-12 4.481456982888996e-07 3.036679397539099e-05 0.00046568012430885813 0.002509940898459664 0.0034039449003689768
152 12.328828005937952 3.0768615377968524e-12 2.0654661697890786e-07 3.501789757106759e-05 0.000314178690288143 0.0018734547115638437 0.0006389580400471826
156 12.489995996796797 1.4657455447442991e-12 7.48063735307755e-08 2.630068708019566e-05 0.00021756710091675984 0.0010245401053493068 0.0012079681241483895
160 12.649110640673518 5.313975595328515e-13 1.650807557632648e-07 1.3753144407314754e-05 0.0002811635348017225 9.587339897084332e-05 0.0023141529526634536
164 12.806248474865697 6.26464347049155e-14 7.278130652908073e-08 3.0951693719076055e-06 0.00010384070791473652 0.000700073852060737 0.00278984091596188
168 12.96148139681572 1.1599464639539738e-13 4.2115329664713624e-08 3.704538881902232e-06 0.00020805878055704742 0.001125849915016581 0.002890322125206179
172 13.114877048604 1.4218875547735637e-13 6.278465150431945e-08 6.914522720506289e-06 7.213353696949167e-05 0.001048232834065056 0.002763877519509725
176 13.2664991614216 1.0414558343895103e-13 1.0208324083147057e-08 7.638893279482061e-06 0.00014113857363754026 0.0005342301180471309 0.0025093825777775984
180 13.416407864998739 5.5624767767762095e-14 2.8603253670881556e-08 6.996545500752476e-06 7.286384461641992e-05 0.0001376299946024435 0.0021907751532974683
184 13.564659966250536 1.8267305391188146e-14 1.7280728323882553e-08 5.80329678792678e-06 8.227247946869852e-05 0.0005942152777086715 0.0018240155793068085
188 13.711309200802088 9.599935265639416e-16 8.92751052565361e-09 4.540772490533618e-06 7.655926162181142e-05 0.0005892718624771834 0.0014205858415010362
192 13.856406460551018 7.57023466661851e-15 1.1991527332922297e-08 3.4376257791742384e-06 2.872760319327756e-05 0.00018639250926353245 0.0009848389568633134
196 14.0 6.335957275322014e-15 1.5812092975767657e-09 2.566778808219384e-06 6.664967465791426e-05 0.00026694399119996294 0.0005201982864568811
200 14.142135623730951 3.3188347632639123e-15 6.728552645112622e-09 1.921080714953095e-06 1.418054676495352e-05 0.0004062942154385614 5.6151728409508944e-05
204 14.2828568570857 5.211393429918539e-16 2.953602140389183e-10 1.4610793007597538e-06 3.85317231012896e-05 0.00016252366555970476 0.0003803054033047881
208 14.422205101855956 2.7428386473255474e-16 3.5521668298572475e-09 1.1406691793090008e-06 3.462697826396599e-05 0.0001780970217172106 0.0007317259270137348
212 14.560219778561036 7.131380483046423e-16 4.3394151955634597e-10 9.185606136761215e-07 2.77981194338192e-06 0.0002652150464978378 0.0009475744628347787
216 14.696938456699069 2.4685547825929924e-16 1.8827745154883377e-09 7.619571960641163e-07 2.6360531819709044e-05 5.232948376641599e-05 0.0009832124582930177
220 14.832396974191326 4.114257970988321e-16 2.138076153936279e-10 6.465792263460539e-07 1.940897737714751e-05 0.00017082397930489996 0.0008213481095041175
224 14.966629547095765 2.1942709178604378e-16 1.0183964984548384e-09 5.553444317683963e-07 1.7241196725273768e-06 0.00014121224929821222 0.0004957673519734643
228 15.0996688705415 0.0 1.9582410808873022e-11 4.7682571892212564e-07 1.5153867162053387e-05 5.7215696253751295e-05 8.821146690198044e-05
232 15.231546211727817 8.228515941976641e-17 5.483904220893015e-10 4.0392636004766786e-07 1.3324046714645466e-05 0.00013545632791133643 0.00028298518468537396
236 15.362291495737216 2.7428386473255473e-17 8.431410573815933e-11 3.328683759207228e-07 2.780263270784954e-06 1.0842920465834542e-05 0.0004983271211742105
240 15.491933384829668 3.017122512058102e-16 2.765804435319605e-10 2.6243771299933463e-07 6.403274048507079e-06 0.0001004524735242513 0.0004893658808881717
244 15.620499351813308 1.6457031883953283e-16 1.1413983604562661e-10 1.9337980694258995e-07 8.910963401377166e-06 3.709805530623951e-05 0.0002769433526045854
248 15.748015748023622 1.0971354589302189e-16 1.1615451960305341e-10 1.2784157205911316e-07 5.572594607040646e-06 6.869251880146964e-05 2.6903471304811018e-05
252 15.874507866387544 5.4856772946510946e-17 9.874978553822451e-11 6.878626808845603e-08 2.675490118792114e-07 4.023108141035166e-05 0.0002650738138691356
256 16.0 1.6457031883953283e-16 2.741235800991017e-11 1.935413041250094e-08 3.5680369312882794e-06 4.8086793496590564e-05 0.00031742767899408384
260 16.1245154965971 3.017122512058102e-16 6.393961455616332e-11 1.780464510385986e-08 4.5874108209023656e-06 3.374025221576388e-05 0.00017405711734754824
264 16.24807680927192 1.919987053127883e-16 1.2266762996950956e-11 4.1146969258855014e-08 3.3164378557660434e-06 3.667043710101919e-05 5.362399874048833e-05
268 16.3707055437449 1.919987053127883e-16 2.894802194032311e-11 5.0691166464633485e-08 1.0994926833921066e-06 2.4133065914209428e-05 0.00020434010370108625
272 16.492422502470642 2.4685547825929924e-16 2.0730443067452675e-11 4.819039723498349e-08 8.537214545268454e-07 3.0488535395188728e-05 0.00018108778290566269
276 16.61324772583615 2.7428386473255473e-17 4.9294467597150205e-12 3.694201686372378e-08 1.9179917236453047e-06 1.391739446179582e-05 2.4004159087172878e-05
280 16.73320053068151 1.919987053127883e-16 1.3925888951976634e-11 2.1225403494117268e-08 2.04537985539956e-06 2.61281329594111e-05 0.00012375620270244677
284 16.852299546352718 2.7428386473255473e-17 5.360620995074597e-12 5.463081254163756e-09 1.5306100687868196e-06 4.165423681491848e-06 0.00013909049557283895
288 16.97056274847714 5.4856772946510946e-17 4.30951379719481e-12 6.70083133632889e-09 7.57202330330736e-07 2.1236195495250818e-05 2.7075778002934822e-05
292 17.08800749063506 2.1942709178604378e-16 5.637613412971386e-12 1.3153132648547435e-08 3.162592632015677e-08 4.0882078522467926e-06 8.964182582300455e-05
296 17.204650534085253 1.919987053127883e-16 1.3792021283245603e-12 1.3660914753038498e-08 4.779417486661475e-07 1.4665022333616577e-05 9.648898104547167e-05
300 17.320508075688775 5.4856772946510946e-17 2.119699992136275e-12 9.68902682201938e-09 7.294388971435559e-07 9.474227946965158e-06 2.8889301869139113e-06
304 17.435595774162696 1.919987053127883e-16 2.259019052678867e-12 3.727420479514002e-09 7.62250505655911e-07 6.709518026357646e-06 7.630486612211873e-05
308 17.549928774784245 3.017122512058102e-16 5.101851311440977e-13 1.6509560244029347e-09 6.504442857581539e-07 1.0727919901257049e-05 5.5543195772318204e-05
312 17.663521732655695 1.3714193236627737e-16 8.431657429294193e-13 4.668530290557624e-09 4.6894554398121287e-07 8.746535228329123e-07 2.5677557535227927e-05
316 17.776388834631177 8.228515941976641e-17 9.396450923490955e-13 4.838110361329643e-09 2.757341917741263e-07 7.681021656333351e-06 6.073279764491278e-05
320 17.88854381999832 1.0971354589302189e-16 2.9888369885075583e-13 2.9056597208177496e-09 1.0677590264858997e-07 5.583247509739395e-06 1.3569903277113324e-05
324 18.0 3.2914063767906565e-16 2.657124939596625e-13 3.0562855336879873e-10 2.1460897132920374e-08 2.088277967168849e-06 4.213985291478491e-05
328 18.110770276274835 1.6457031883953283e-16 3.8922594679704104e-13 1.5941341147077496e-09 1.0637476289820161e-07 5.764605059447218e-06 3.126569398693181e-05
332 18.2208671582886 4.66282570045343e-16 1.9445011735383556e-13 2.096690125868019e-09 1.5339515320492806e-07 2.738614263930865e-06 2.042270947889938e-05
336 18.33030277982336 8.228515941976641e-17 3.911973620748063e-14 1.3623225492899307e-09 1.7135733635897605e-07 2.25130436724524e-06 3.34342063881692e-05
340 18.439088914585774 2.4685547825929924e-16 1.4237046853774174e-13 1.3839763818450615e-10 1.6946607255858987e-07 3.945460015048369e-06 4.640589552572742e-06
344 18.547236990991408 2.1942709178604378e-16 1.1168496117078716e-13 7.645353731503604e-10 1.5566372625568232e-07 1.655736548935837e-06 2.8527693626665392e-05
348 18.65475810617763 3.017122512058102e-16 2.7445529214801264e-14 9.303311837261476e-10 1.3600937579798476e-07 1.5453353557322192e-06 4.0776818249670525e-06
352 18.76166303929372 1.3714193236627737e-16 3.392548551910787e-14 4.816075167060399e-10 1.1467184969921926e-07 2.688844061199062e-06 2.212554806997918e-05
356 18.867962264113206 1.6457031883953283e-16 4.93368101687683e-14 1.2211171228960672e-10 9.422611700654816e-08 1.3775671618662211e-06 7.615859214996452e-06
360 18.973665961010276 3.5656902415232115e-16 3.075407833313771e-14 4.50054779472711e-10 7.604788875576575e-08 7.031135688426415e-07 1.670691048587698e-05
364 19.078784028338912 3.839974106255766e-16 4.371399094175092e-15 3.6929234549917576e-10 6.069126046049073e-08 1.7643000145651163e-06 8.123815296509107e-06
368 19.183326093250876 8.228515941976641e-17 1.2668486002334874e-14 5.874744671088839e-11 4.8197953000104795e-08 1.2970974847690117e-06 1.2862308863971439e-05
372 19.28730152198591 2.1942709178604378e-16 1.5171326268019438e-14 1.926859578213589e-10 3.8325473215146914e-08 3.599340589388704e-08 7.108065395224454e-06
376 19.390719429665317 2.4685547825929924e-16 9.942790096555111e-15 2.1982019627811565e-10 3.070161318692109e-08 9.521804623684793e-07 1.036238903125841e-05
380 19.493588689617926 2.7428386473255473e-17 1.7142741545784674e-15 7.070757320412452e-11 2.492056736614427e-08 1.0946329086179372e-06 5.417907489116066e-06
384 19.595917942265423 1.6457031883953283e-16 2.9142660627833946e-15 8.527341784074685e-11 2.0596941315897037e-08 5.267487901606049e-07 8.741526574080356e-06
388 19.697715603592208 5.4856772946510946e-17 4.611397475816078e-15 1.2165254395730288e-10 1.7391701295568714e-08 2.1995942125447134e-07 3.4760893020128398e-06
392 19.79898987322333 8.228515941976641e-17 3.617118466160566e-15 4.5306037349107955e-11 1.5020851970198924e-08 6.653672071353716e-07 7.544603403566779e-06
396 19.8997487421324 2.1942709178604378e-16 1.5599894806664055e-15 4.476501242592299e-11 1.3254438863632829e-08 6.422521816152884e-07 1.5049408232716237e-06


==> figures/data/conv_scal_lambda_sinc.csv <==
N sqrtN l0 l1 l2 l3 l4 l5
16 4.0 0.03732004365922589 0.7282363717270129 0.9821930069284962 0.9982265114973864 0.9998226583396514 0.9999822658411549
20 4.47213595499958 0.021302499125991626 0.30993481729004774 0.9687366373139047 0.9969122510268875 0.9996912633462677 0.999969126372867
24 4.898979485566356 0.01183622788643816 0.13773813389597803 0.9470622764951082 0.9948852807136054 0.9994887027363852 0.9999488704482602
28 5.291502622129181 0.006608550943717057 0.0781436208866221 0.9108888382420497 0.9918450795906192 0.9991852177635903 0.9999185224857121
32 5.656854249492381 0.00472258933507262 0.0481897149062983 0.8433326585207592 0.9873839211245685 0.9987410205508899 0.9998741046795121
36 6.0 0.0032716087910212516 0.03133589025792113 0.6884322883105762 0.9809445012686302 0.9981034724660153 0.9998103562375378
40 6.324555320336759 0.001977590503999584 0.021105220934574224 0.38394962018332474 0.971744742779833 0.9972035662124595 0.9997203854926384
44 6.6332495807108 0.0015303238597357532 0.014549274153956467 0.196558570762114 0.9586240688361932 0.9959515321005747 0.9995952409211437
48 6.928203230275509 0.000991662494324553 0.01020824845127955 0.11837323233271234 0.9396897389115672 0.994231305395614 0.9994233844777263
52 7.211102550927978 0.0007440595875688806 0.0072725378545204465 0.07843212089662768 0.9114202373693392 0.9918934279391642 0.9991900475427778
56 7.483314773547883 0.0005186894273406615 0.005254431073324952 0.05464782379129922 0.8661695127775018 0.9887456203309922 0.9988764460192554
60 7.745966692414834 0.0003887690744699541 0.0038436108202182712 0.039147038505098306 0.7847639789374807 0.9845395509196051 0.9984588264491835
64 8.0 0.00027805163151369667 0.0028371316840853796 0.028564133654458142 0.6217702519307299 0.9789508141543412 0.9979073089740721
68 8.246211251235321 0.00021450659290634335 0.00210577048513409 0.021133326853398297 0.38142681148126595 0.9715458704300491 0.9971844846552916
72 8.48528137423857 0.0001534846707964049 0.0015725036826665494 0.015806509674671763 0.2235798813757587 0.9617225492398327 0.9962437124181545
76 8.717797887081348 0.0001224131711582011 0.0011875059408634882 0.011928131901914536 0.14507006064918992 0.948594514961125 0.9950270414686354
80 8.94427190999916 8.815668671835637e-05 0.000907216534218089 0.009070917259777543 0.10143191790600944 0.9307514553214961 0.9934626523029014
84 9.16515138991168 7.07402801692569e-05 0.0006954064113958674 0.006945923688526287 0.07411755903902743 0.9057284176726649 0.9914616516707024
88 9.38083151964686 5.311439946938463e-05 0.000533960014692312 0.005352498420655149 0.05561242637502042 0.868753625993617 0.9889139518134209
92 9.591663046625438 4.1166422547963137e-05 0.0004143589183630653 0.004148821513574308 0.04244618287533019 0.8096792489130744 0.9856827697166218
96 9.797958971132712 3.289361122672745e-05 0.0003239124044449415 0.0032333816043048557 0.0327835512725054 0.7067091407428854 0.9815969172940214
100 10.0 2.4831677816069575e-05 0.00025297254860746714 0.0025327755887551377 0.02554302829763779 0.5334317808455206 0.9764393621565912
104 10.198039027185569 2.0142568825000697e-05 0.00019916344030545554 0.0019934543894257234 0.02003949424703573 0.3446372839243271 0.9699292112950314
108 10.392304845413264 1.5816732285082682e-05 0.00015787168963862883 0.0015760407246851852 0.015813072767746638 0.22396788809642165 0.9616916705868921
112 10.583005244258363 1.2333657794029992e-05 0.000124982008938165 0.0012513606732259157 0.01254116918953748 0.15590941712085876 0.9512052927387166
116 10.770329614269007 1.0117706358886936e-05 9.980619219481466e-05 0.0009976350146248146 0.009991199831119481 0.11455367878746153 0.9377048393132271
120 10.954451150103322 7.961238097713033e-06 7.991152179283018e-05 0.0007984736127812361 0.007992483267562639 0.08717097771206284 0.9199939425203203
124 11.135528725660043 6.352144765818969e-06 6.406338432082663e-05 0.0006414469272955284 0.006418003599607866 0.06785201231005913 0.896066324972258
128 11.313708498984761 5.2355892202058635e-06 5.1768879588932536e-05 0.0005170834041926933 0.005172134154611428 0.05361698941995181 0.8623058501824451
132 11.489125293076057 4.16594500966101e-06 4.17711937128368e-05 0.0004181659743417293 0.004182210105084087 0.04281564768129867 0.8117814267949129
136 11.661903789690601 3.3639161637186507e-06 3.39384312431493e-05 0.0003392044139992142 0.0033926098986805406 0.034453667845396774 0.731216803740941
140 11.832159566199232 2.7890872520147274e-06 2.7600707367991266e-05 0.0002759935730290076 0.0027605005335959165 0.027888306179477625 0.6021076171918546
144 12.0 2.250048679631958e-06 2.251874165662898e-05 0.00022524710368037866 0.002252722905974022 0.02268087458280464 0.4356425328847091
148 12.165525060596439 1.827224577460554e-06 1.8444693304418834e-05 0.00018435520351336827 0.0018434833917188441 0.018518958415289423 0.2970451328064742
152 12.328828005937952 1.5236295380182052e-06 1.511490530616915e-05 0.0001512701960616562 0.001512628077467485 0.015172760018486905 0.2091781912287847
156 12.489995996796797 1.2480224326908227e-06 1.2453224718115067e-05 0.00012442603665060753 0.0012443436791705657 0.012469319856444306 0.1546855198028706
160 12.649110640673518 1.017302534622521e-06 1.0253225947313017e-05 0.00010260919750632104 0.001026173723663819 0.010276249584450161 0.11881041797891352
164 12.806248474865697 8.502231709968563e-07 8.489487793297731e-06 8.483057159232265e-05 0.0008482693392288074 0.00849088410150022 0.09368168429666535
168 12.96148139681572 7.074173520873441e-07 7.022646278663785e-06 7.028530427842888e-05 0.0007028157684305656 0.007032809546238128 0.07520692943484936
172 13.114877048604 5.803725862120583e-07 5.840224343546588e-06 5.83554457450896e-05 0.0005835912950632777 0.005838566923710731 0.06113642823130982
176 13.2664991614216 4.839330893602194e-07 4.852776853676147e-06 4.856067996054719e-05 0.00048562651364574997 0.0048577815488839845 0.05014628645160517
180 13.416407864998739 4.075599652652261e-07 4.052114189305341e-06 4.0496343794900724e-05 0.00040494002988363816 0.004050266389031472 0.04140553129257897
184 13.564659966250536 3.3852950668339736e-07 3.3811112375835482e-06 3.383285871456683e-05 0.00033833264299339014 0.0033838226237162703 0.034362249735659926
188 13.711309200802088 2.814691652542928e-07 2.8339787283375933e-06 2.8320865249028296e-05 0.00028322644578879886 0.0028325533866244614 0.02863192063207483
192 13.856406460551018 2.3786965666742072e-07 2.374027393222273e-06 2.375481620558973e-05 0.00023753853430460482 0.002375559910433058 0.023935934188078625
196 14.0 2.0062772002154701e-07 1.996846652653329e-06 1.9958552652984605e-05 0.00019958147604887347 0.0019959253258322786 0.020066048164439982
200 14.142135623730951 1.6754044226280128e-07 1.6791067501195916e-06 1.6797638289344873e-05 0.00016798457912725113 0.0016799172640331466 0.016862782259114747
204 14.2828568570857 1.4102738558985797e-07 1.4168225138653314e-06 1.4163670130854397e-05 0.00014163147269587295 0.0014163587499489282 0.01420168179981879
208 14.422205101855956 1.1999345324089668e-07 1.1958141333593893e-06 1.196125514853965e-05 0.00011961060442652585 0.0011961296998619058 0.011984228191226748
212 14.560219778561036 1.0151800106585702e-07 1.011874413931754e-06 1.0117099778062955e-05 0.00010117599744598714 0.001011770439738767 0.010131576226420752
216 14.696938456699069 8.542337408898919e-08 8.5717415155352e-07 8.571879644032344e-06 8.571605162854651e-05 0.0008571653047831315 0.00858008515838093
220 14.832396974191326 7.25240696568253e-08 7.271702932937239e-07 7.27282775049522e-06 7.272849298578483e-05 0.0007272893526976232 0.007278043016762581
224 14.966629547095765 6.200456877029388e-08 6.181707797515476e-07 6.17982701951224e-06 6.179997986945082e-05 0.0006180050002863084 0.006183208678198185
228 15.0996688705415 5.271683853996239e-08 5.257089448180783e-07 5.259173780297129e-06 5.25894210137367e-05 0.0005258982856874299 0.0052609285513755015
232 15.231546211727817 4.467500985111477e-08 4.4831828633653107e-07 4.481337977977186e-06 4.481453288992474e-05 0.0004481466848899702 0.004482670413409818
236 15.362291495737216 3.81535897258359e-08 3.8227584422302856e-07 3.824109654204497e-06 3.824126241949783e-05 0.000382412132045217 0.0038248690102699375
240 15.491933384829668 3.276576528448552e-08 3.268386685160084e-07 3.267615674930596e-06 3.2675441756198714e-05 0.00032675422897642876 0.0032680087542395777
244 15.620499351813308 2.8019122384657474e-08 2.7952623029647895e-07 2.7954981864027503e-06 2.795587581835651e-05 0.000279559670728394 0.0027958889147158108
248 15.748015748023622 2.3891373377784872e-08 2.3947395020590714e-07 2.3949146557922596e-06 2.3948380803014798e-05 0.00023948472936464974 0.002395031070682919
252 15.874507866387544 2.049214908574713e-08 2.0544715067283788e-07 2.054053560518106e-06 2.0540832732391743e-05 0.00020540827881652152 0.002054198849020426
256 16.0 1.767233673118559e-08 1.7634362006685634e-07 1.7639249407443164e-06 1.763938317696969e-05 0.00017639334885719452 0.0017640071215534907
260 16.1245154965971 1.520292947434101e-08 1.5169982043940961e-07 1.5165849919804738e-06 1.5165557655989811e-05 0.0001516555958639645 0.001516602911890216
264 16.24807680927192 1.3036609179432279e-08 1.3050925796035214e-07 1.3053388590856652e-06 1.3053702901951464e-05 0.00013053739515043872 0.0013054040445756813
268 16.3707055437449 1.121986761981284e-08 1.1249489015498182e-07 1.1248954580244848e-06 1.1248649548516021e-05 0.00011248651193281726 0.0011248844825717085
272 16.492422502470642 9.710042463735101e-09 9.704677073629331e-08 9.703650730835891e-07 9.703877411235903e-06 9.703850927816282e-05 0.0009703975663218462
276 16.61324772583615 8.401265625089591e-09 8.378487831256425e-08 8.380314582366835e-07 8.380222542130333e-06 8.380221226210643e-05 0.000838030132676537
280 16.73320053068151 7.245122052063362e-09 7.246537315662804e-08 7.24476260648718e-07 7.244749388362023e-06 7.244767654073682e-05 0.0007244818704640705
284 16.852299546352718 6.255018081683264e-09 6.268474064089634e-08 6.269565640157482e-07 6.269622031420077e-06 6.269621291215253e-05 0.0006269653545079227
288 16.97056274847714 5.427105621040647e-09 5.4314653630705714e-08 5.431293412801498e-07 5.431220759719981e-06 5.4312102679737696e-05 0.0005431230619749476
292 17.08800749063506 4.718569178277848e-09 4.7100501545805415e-08 4.709477079587764e-07 4.709565066208734e-06 4.709570562439534e-05 0.0004709583649779294
296 17.204650534085253 4.0932265425219035e-09 4.086966260164863e-08 4.087856923301794e-07 4.087764315211981e-06 4.0877716792650065e-05 0.00040877804839160116
300 17.320508075688775 3.5467734319403365e-09 3.552117784473685e-08 3.5513660221144044e-07 3.5514430159523597e-06 3.551437263250084e-05 0.00035514434992755525
304 17.435595774162696 3.0829732405843697e-09 3.0880659925285984e-08 3.088399523422388e-07 3.088347420845153e-06 3.088344340401643e-05 0.0003088348819758154
308 17.549928774784245 2.689525763396843e-09 2.6879450106276168e-08 2.6880496842074963e-07 2.688083227195593e-06 2.6880878493608557e-05 0.0002688090888837568
312 17.663521732655695 2.3460784793333273e-09 2.342174459944657e-08 2.341824509733016e-07 2.341800366110106e-06 2.341799518615823e-05 0.00023418013241231778
316 17.776388834631177 2.042459187272805e-09 2.0415630196015643e-08 2.041897693916215e-07 2.041914945942737e-06 2.041912033926661e-05 0.0002041912930297847
320 17.88854381999832 1.7791216624410885e-09 1.7821042114719973e-08 1.78196678839867e-07 1.7819582084565254e-06 1.7819609098713466e-05 0.00017819613392819542
324 18.0 1.5548884590636555e-09 1.556500919047645e-08 1.5564168116147992e-07 1.5564168673287084e-06 1.556417704483779e-05 0.00015564180501795495
328 18.110770276274835 1.361931515641037e-09 1.3603492268821681e-08 1.3605466581222771e-07 1.3605515401607841e-06 1.3605492969393049e-05 0.00013605497107841696
332 18.2208671582886 1.1919685565937707e-09 1.1904660707253453e-08 1.1903038832475809e-07 1.1902980872866635e-06 1.190298964579856e-05 0.0001190299361223386
336 18.33030277982336 1.0419260666472083e-09 1.0421441360338636e-08 1.0421802266476402e-07 1.0421852205425362e-06 1.042185856390928e-05 0.00010421860842454177
340 18.439088914585774 9.119008131488273e-10 9.131448001889355e-09 9.132259899271707e-08 9.132213296728808e-07 9.132200740340274e-06 9.132201032536958e-05
344 18.547236990991408 8.004026667183098e-10 8.009427042195816e-09 8.008249661563711e-08 8.008302056210398e-07 8.008309090091546e-06 8.00830861938601e-05
348 18.65475810617763 7.035464512684908e-10 7.0274115384163615e-09 7.028114013679426e-08 7.028055599787605e-07 7.02806013002492e-06 7.028060281212513e-05
352 18.76166303929372 6.179086653133264e-10 6.172263156288371e-09 6.172347927145317e-08 6.172404736047952e-07 6.172396067579626e-06 6.172397012723918e-05
356 18.867962264113206 5.422897009420278e-10 5.425494751903073e-09 5.424926195736967e-08 5.424879063911926e-07 5.424883012367449e-06 5.424883844727904e-05
360 18.973665961010276 4.765464916907279e-10 4.77080961229545e-09 4.771298626140786e-08 4.771333644476075e-07 4.77133509196632e-06 4.771335150676858e-05
364 19.078784028338912 4.1978201960822904e-10 4.19957382997145e-09 4.199525761724157e-08 4.1994998418989377e-07 4.199495766479994e-06 4.19949540946231e-05
368 19.183326093250876 3.7021080644866346e-10 3.6990736620910595e-09 3.6987418471857e-08 3.69876305275699e-07 3.6987669614359937e-06 3.698766928891568e-05
372 19.28730152198591 3.263019093926314e-10 3.2596205797003282e-09 3.259997274303056e-08 3.2599780551469387e-07 3.259976980109548e-06 3.259977367746441e-05
376 19.390719429665317 2.874424685727834e-10 2.8752951255725317e-09 2.8751657664448277e-08 2.875182900615001e-07 2.875180762057996e-06 2.875181039472418e-05
380 19.493588689617926 2.5348305413961093e-10 2.537643596712747e-09 2.5374999919668183e-08 2.537486237059569e-07 2.5374890220854343e-06 2.5374889054009518e-05
384 19.595917942265423 2.2399051701391835e-10 2.2406956562373415e-09 2.240915409041217e-08 2.2409246596931222e-07 2.2409231677388993e-06 2.240922976640856e-05
388 19.697715603592208 1.9816153461269155e-10 1.980383400148466e-09 1.9802958178819086e-08 1.9802914164830156e-07 1.9802914289382907e-06 1.9802914894568543e-05
392 19.79898987322333 1.7526365930354305e-10 1.7511689000752376e-09 1.7510801178167722e-08 1.751080707098512e-07 1.7510816369583148e-06 1.751081793837836e-05
396 19.8997487421324 1.5493242268703028e-10 1.5492256218207736e-09 1.5493674608643235e-08 1.5493697922771727e-07 1.5493683723760348e-06 1.5493683466451805e-05


==> figures/data/conv_scal_lambda_st.csv <==
N sqrtN l0 l1 l2 l3 l4 l5
16 4.0 0.029459584569616133 0.3203689709786701 0.9345154875644601 0.9934902642344018 0.9993490655058179 0.9999349065896678
20 4.47213595499958 0.009931537372495771 0.10159186589189138 0.7986889596792766 0.9807730795297618 0.99807829673349 0.9998078306629149
24 4.898979485566356 0.00344435963232459 0.03415362991322093 0.38575976053437666 0.9445530490359538 0.9944783560522675 0.9994478588064982
28 5.291502622129181 0.0012203637264644944 0.012327465057276513 0.12150541568625872 0.8397478762555289 0.984459725554096 0.998446484430333
32 5.656854249492381 0.00043995217253046015 0.00441840577673115 0.044862177396113506 0.5111086260049144 0.9569203968181711 0.9957027552613831
36 6.0 0.0001609497308325441 0.0015891956611868029 0.016313656784732847 0.17114418457879033 0.8807029206687916 0.9882806989662638
40 6.324555320336759 5.962968864872345e-05 0.0005934687708549039 0.005698571163023283 0.05933604614998548 0.6517293217490072 0.9684003166202716
44 6.6332495807108 2.233706630492652e-05 0.00022611653334092497 0.00240679185607242 0.02015265531689914 0.23368466348029415 0.9151356222753462
48 6.928203230275509 8.449908801727674e-06 8.610219324716471e-05 0.0007644147891271549 0.008854197961817798 0.08647115620946072 0.765068775288005
52 7.211102550927978 3.224859655673041e-06 3.2697465120664886e-05 0.0003452429687164193 0.003922927965329548 0.03582383087472605 0.3547615114870839
56 7.483314773547883 1.2406355603260398e-06 1.2453978067875072e-05 0.0001341903655245995 0.0006715036640073675 0.014962400161961598 0.12395690781808419
60 7.745966692414834 4.807913677797874e-07 4.779116404806734e-06 2.8613599993378445e-05 0.0006965857528867315 0.0044093957655147314 0.04437772334808597
64 8.0 1.8758344680236638e-07 1.850407276170223e-06 3.1960827685511504e-05 0.00017662291960743673 0.00043664208288031676 0.014345800351332698
68 8.246211251235321 7.364460372368813e-08 7.226673431666248e-07 5.1907203728641234e-06 1.9185381209215484e-05 0.0009044057386294737 0.0040374854542874275
72 8.48528137423857 2.908084148812183e-08 2.845259211710947e-07 5.286670343453512e-07 8.733606517505637e-05 0.0009674497592541994 0.0021133140429112633
76 8.717797887081348 1.1545881366577182e-08 1.1294908985221877e-07 3.251802341698906e-06 3.20291454244254e-05 0.0002548097086542614 0.0025591426829161845
80 8.94427190999916 4.607387719997551e-09 4.526552569085791e-08 1.1283319200659921e-06 3.194245669975336e-05 4.876570978952681e-05 0.0018777173439649948
84 9.16515138991168 1.8473931929290984e-09 1.8352237064190497e-08 5.97799710440763e-07 1.1928231346267083e-05 0.00026657935255876926 3.343404629055318e-05
88 9.38083151964686 7.440868407533537e-10 7.539131750637659e-09 1.6933026727792465e-07 4.435536976108582e-06 0.00017432071689572675 0.0008105934153802448
92 9.591663046625438 3.00982793267554e-10 3.1325349738078637e-09 2.592932889171261e-07 3.1907018633889256e-06 7.543546819119846e-05 0.0001308237621992568
96 9.797958971132712 1.222410774172707e-10 1.3056842297853299e-09 1.535674567912635e-07 5.848616784765681e-06 2.120824674557889e-06 0.0005055202972595923
100 10.0 4.9838173645112917e-11 5.375435066608802e-10 2.0992904161908635e-08 5.9661949160011676e-06 3.175886572518638e-05 0.0002129400018363071
104 10.198039027185569 2.0393773337686695e-11 2.1465943822103792e-10 5.7451623534607934e-08 3.703679640424845e-06 3.852393924052113e-05 0.00017161389666638774
108 10.392304845413264 8.374215530922575e-12 8.250396937285684e-11 2.2929399975143085e-08 9.520367047005893e-07 3.3684310542789324e-05 0.00023196337904955584
112 10.583005244258363 3.4501893060843325e-12 3.1323663063737946e-11 5.470224934563862e-09 9.409354847905674e-07 2.6618488090729487e-05 7.741360803127198e-05
116 10.770329614269007 1.4260840979039718e-12 1.2660960338796275e-11 1.172622531333758e-08 1.2629179964972942e-06 1.989261192097843e-05 6.0126504756416385e-05
120 10.954451150103322 5.913011555904415e-13 5.776949616255523e-12 7.202673652301755e-09 5.117197728314037e-07 1.4496925135250376e-05 0.00010145381318630924
124 11.135528725660043 2.4603262666510156e-13 2.7772612723494837e-12 2.02214697138516e-09 2.6636519982618807e-07 1.0214437981300357e-05 7.479394557385156e-05
128 11.313708498984761 1.0260959379644872e-13 1.2160717997748733e-12 6.342553373700297e-10 3.9812987379172317e-07 6.788372641879033e-06 3.03996000075478e-05
132 11.489125293076057 4.300770999006458e-14 4.403627448281167e-13 1.2587331192435786e-09 6.633675077570367e-08 3.9828901434304765e-06 3.450983014787715e-06
136 11.661903789690601 1.8157591845295124e-14 1.4211332741455496e-13 9.99411653616454e-10 1.633931634737649e-07 1.71954732157621e-06 2.036757838080075e-05
140 11.832159566199232 7.87194691782432e-15 6.171386956482483e-14 5.78470434967803e-10 8.190066342321719e-08 1.6453199912025225e-08 2.4631087203241785e-05
144 12.0 3.263977990317401e-15 3.716546367126117e-14 2.6371365029542403e-10 5.9278733190813106e-08 1.0618966008333048e-06 2.230420816851543e-05
148 12.165525060596439 1.45370448308254e-15 1.8171306038531754e-14 8.742391048238474e-11 4.716345869912936e-08 1.4886379892597133e-06 1.7772577058829034e-05
152 12.328828005937952 5.211393429918539e-16 5.331392620739034e-15 7.950546387811747e-12 2.5293182880306058e-08 1.3379459004747808e-06 1.3315263697207401e-05
156 12.489995996796797 3.2914063767906565e-16 1.0971354589302192e-15 1.928316282676442e-11 2.1890979750640956e-08 8.096721703069851e-07 9.768493201806972e-06
160 12.649110640673518 3.017122512058102e-16 9.257080434723724e-16 2.3390220846303513e-11 1.4037772313595276e-08 1.875887398045676e-07 7.2272574417178785e-06
164 12.806248474865697 8.228515941976641e-17 6.514241787398177e-16 1.9474625821403906e-11 8.042597740304609e-09 2.60083008215099e-07 5.501113959252651e-06
168 12.96148139681572 2.7428386473255473e-17 1.7142741545784674e-17 1.407551937155902e-11 8.556412686257823e-09 3.9261922274360066e-07 4.343208571630141e-06
172 13.114877048604 1.6457031883953283e-16 1.5428467391206207e-16 9.457714796090204e-12 1.2173158806714907e-09 2.5210461628960904e-07 3.539522281609232e-06
176 13.2664991614216 2.7428386473255474e-16 8.571370772892338e-17 6.083208979656354e-12 4.508412670264044e-09 1.6139789480774104e-08 2.931455566492926e-06
180 13.416407864998739 3.017122512058102e-16 1.5428467391206207e-16 3.794460127451709e-12 1.3612348209104227e-09 1.3087235940335687e-07 2.4129191829019e-06
184 13.564659966250536 1.0971354589302189e-16 0.0 2.303341610945494e-12 1.4752796947392564e-09 1.1948142856410354e-07 1.9217467746113247e-06
188 13.711309200802088 2.7428386473255474e-16 1.371419323662774e-16 1.3545551516671087e-12 1.4527653019156338e-09 1.8084333494425366e-08 1.4316329123217045e-06
192 13.856406460551018 1.3714193236627737e-16 1.371419323662774e-16 7.620377185639935e-13 1.7072692018143206e-10 5.5496649295754154e-08 9.455571895640671e-07
196 14.0 2.4685547825929924e-16 1.7142741545784674e-17 3.9889016734347724e-13 5.798982324827241e-10 4.687401655268373e-08 4.887295818082633e-07
200 14.142135623730951 1.6457031883953283e-16 1.5428467391206207e-16 1.8244162690101345e-13 4.880831551823193e-10 3.7291561593278105e-09 9.936740039695653e-08
204 14.2828568570857 2.4685547825929924e-16 1.5428467391206207e-16 6.00210238371786e-14 8.90964795610463e-11 2.8789370805899657e-08 1.834718248090853e-07
208 14.422205101855956 3.2914063767906565e-16 1.1999919082049272e-16 3.5142620168858592e-15 1.6194332762530964e-10 1.1641298319500114e-08 3.3361786001333575e-07
212 14.560219778561036 2.1942709178604378e-16 1.5428467391206207e-16 3.145693073651488e-14 1.7780405995880626e-10 1.1544842424163353e-08 3.495412110442801e-07
216 14.696938456699069 1.6457031883953283e-16 5.1428224637354026e-17 3.7778316681522985e-14 7.848844395038008e-11 1.082129871499946e-08 2.5943104815409084e-07
220 14.832396974191326 8.228515941976641e-17 1.0285644927470805e-16 3.372834399133135e-14 1.3104179492934454e-11 3.283583979761924e-09 1.1583417742306459e-07
224 14.966629547095765 1.3714193236627737e-16 5.1428224637354026e-17 2.5178401645371247e-14 4.991851160337735e-11 6.989701298909713e-09 2.029337602724245e-08
228 15.0996688705415 1.6457031883953283e-16 1.0285644927470805e-16 1.589989278371529e-14 4.288138941329907e-11 5.16241876016493e-10 1.0101716768322582e-07
232 15.231546211727817 1.3714193236627737e-16 2.5714112318677014e-16 8.249944368908876e-15 1.975467929008795e-11 4.058623228957463e-09 1.0897607867004627e-07
236 15.362291495737216 1.919987053127883e-16 2.3999838164098545e-16 3.1714071859701653e-15 2.0239149237492024e-13 5.833549390841472e-11 6.165771777410419e-08
240 15.491933384829668 2.7428386473255474e-16 6.85709661831387e-17 1.285705615933851e-16 9.217786056836743e-12 2.3132323031790708e-09 1.2005658928946969e-09
244 15.620499351813308 5.4856772946510946e-17 2.2285564009520075e-16 1.0499929196793115e-15 1.025875225167085e-11 3.914421148886731e-12 4.114303146464944e-08
248 15.748015748023622 1.919987053127883e-16 1.1999919082049272e-16 1.1142782004760042e-15 7.167139170489582e-12 1.319911395321808e-09 4.198268399187188e-08
252 15.874507866387544 2.7428386473255474e-16 1.371419323662774e-16 5.571391002380021e-16 3.35392381236544e-12 1.5378420295648478e-10 1.531580653678348e-08
256 16.0 1.919987053127883e-16 1.371419323662774e-16 4.2856853864461697e-17 5.151661689844945e-13 7.287145559922255e-10 1.2417217649256615e-08
260 16.1245154965971 2.4685547825929924e-16 1.5428467391206207e-16 2.571411231867702e-16 9.838594370597136e-13 2.403115045295328e-10 2.113924510015704e-08
264 16.24807680927192 1.919987053127883e-16 8.571370772892338e-17 3.2142640398346273e-16 1.438115302489342e-12 3.5517135500566667e-10 1.03410801005349e-08
268 16.3707055437449 1.3714193236627737e-16 5.1428224637354026e-17 3.4285483091569357e-16 1.3006251581854157e-12 2.43666727440281e-10 5.0518097403995574e-09
272 16.492422502470642 2.1942709178604378e-16 2.5714112318677014e-16 2.3571269625453935e-16 9.363151148038262e-13 1.196037358978419e-10 1.0572185831482396e-08
276 16.61324772583615 0.0 1.0285644927470805e-16 1.9285584239007763e-16 5.627908478413776e-13 1.8544773386235176e-10 4.555145825277748e-09
280 16.73320053068151 3.017122512058102e-16 1.1999919082049272e-16 2.571411231867702e-16 2.738017251265795e-13 1.0604995452595214e-11 3.610141148533731e-09
284 16.852299546352718 2.1942709178604378e-16 2.742838647325548e-16 3.4285483091569357e-16 8.563335112792747e-14 1.0122993122480054e-10 5.270143898707265e-09
288 16.97056274847714 1.3714193236627737e-16 8.571370772892338e-17 3.2142640398346273e-16 1.7973093089408614e-14 5.726154467706352e-11 9.006726096129396e-10
292 17.08800749063506 1.6457031883953283e-16 1.7142741545784674e-17 2.999979770512319e-16 6.369599905605616e-14 2.6870293138380668e-11 2.86221831804904e-09
296 17.204650534085253 3.017122512058102e-16 1.7142741545784674e-17 2.999979770512319e-16 7.524056406579552e-14 4.843601267160467e-11 2.0811346829937486e-09
300 17.320508075688775 3.5656902415232115e-16 1.1999919082049272e-16 3.8571168478015527e-16 6.942810326042791e-14 1.4474935874639026e-11 8.235126946504407e-10
304 17.435595774162696 1.6457031883953283e-16 3.428548309156935e-17 3.642832578479244e-16 5.702640117339931e-14 1.8350651927379415e-11 1.6966865220594608e-09
308 17.549928774784245 2.1942709178604378e-16 3.428548309156935e-17 3.2142640398346273e-16 4.392827521107321e-14 2.0900785400941753e-11 1.5635998776377116e-10
312 17.663521732655695 5.4856772946510946e-17 2.2285564009520075e-16 3.4285483091569357e-16 3.2249782533007404e-14 4.497341325277573e-12 1.0288946872280997e-09
316 17.776388834631177 1.6457031883953283e-16 2.2285564009520075e-16 4.071401117123861e-16 2.2606990413503532e-14 8.627335797294255e-12 4.3203203370472773e-10
320 17.88854381999832 2.1942709178604378e-16 3.428548309156935e-17 3.2142640398346273e-16 1.5910606997181397e-14 9.339663583205522e-12 5.35977001029957e-10
324 18.0 0.0 1.0285644927470805e-16 1.9285584239007763e-16 1.1276709673086478e-14 2.6358806632083443e-12 4.0744366714312713e-10
328 18.110770276274835 0.0 2.2285564009520075e-16 3.4285483091569357e-16 7.74101922926839e-15 3.1496104579500383e-12 2.591356200611235e-10
332 18.2208671582886 1.3714193236627737e-16 3.428548309156935e-17 2.1428426932230848e-16 5.598176536045306e-15 4.261092918349728e-12 3.0430808331094936e-10
336 18.33030277982336 3.017122512058102e-16 1.0285644927470805e-16 3.2142640398346273e-16 3.910687915132127e-15 2.017302245125586e-12 1.2621720134651135e-10
340 18.439088914585774 2.4685547825929924e-16 1.371419323662774e-16 2.7856955011900104e-16 2.866052102185874e-15 5.860339946794323e-13 2.0662781285986928e-10
344 18.547236990991408 1.3714193236627737e-16 1.1999919082049272e-16 3.642832578479244e-16 2.0089150248966407e-15 1.7202004539019137e-12 6.90885129164277e-11
348 18.65475810617763 2.4685547825929924e-16 6.85709661831387e-17 3.2142640398346273e-16 1.7142741545784668e-15 1.3436293324850378e-12 1.3378716983188905e-10
352 18.76166303929372 5.4856772946510946e-17 8.571370772892338e-17 2.3571269625453935e-16 1.0982068802768303e-15 3.550422487334e-13 4.6234593364447274e-11
356 18.867962264113206 1.919987053127883e-16 5.1428224637354026e-17 2.571411231867702e-16 7.499949426280792e-16 4.1055526725471056e-13 8.342936208363412e-11
360 18.973665961010276 1.3714193236627737e-16 1.7142741545784676e-16 2.571411231867702e-16 6.160672743016365e-16 6.348004069087983e-13 3.666447793120867e-11
364 19.078784028338912 1.6457031883953283e-16 1.371419323662774e-16 3.4285483091569357e-16 6.696383416322136e-16 4.4217893793829186e-13 4.914984295854494e-11
368 19.183326093250876 3.5656902415232115e-16 8.571370772892338e-17 2.3571269625453935e-16 6.428528079669251e-16 1.162492161073524e-13 3.097018736694096e-11
372 19.28730152198591 3.839974106255766e-16 1.0285644927470805e-16 2.7856955011900104e-16 5.624962069710595e-16 1.2636075506599883e-13 2.5804074044635665e-11
376 19.390719429665317 2.1942709178604378e-16 1.7142741545784674e-17 3.8571168478015527e-16 5.089251396404823e-16 2.1055103556770896e-13 2.5473649375436517e-11
380 19.493588689617926 5.4856772946510946e-17 1.5428467391206207e-16 2.7856955011900104e-16 5.892817406363479e-16 1.6953568714273584e-13 1.0213219355583645e-11
384 19.595917942265423 3.839974106255766e-16 6.85709661831387e-17 1.9285584239007763e-16 4.285685386446167e-16 7.732648749997995e-14 1.9217113718575863e-11
388 19.697715603592208 1.0971354589302189e-16 1.7142741545784674e-17 3.2142640398346273e-16 1.874987356570198e-16 5.708666862414626e-15 5.723105939156067e-13
392 19.79898987322333 1.6457031883953283e-16 5.1428224637354026e-17 2.7856955011900104e-16 4.821396059751937e-16 5.1461706554435664e-14 1.2538036268145283e-11
396 19.8997487421324 1.6457031883953283e-16 1.7142741545784676e-16 3.4285483091569357e-16 2.1428426932230835e-16 5.943040281985902e-14 4.2940349395183955e-12


==> figures/data/conv_scal_ml_1_1.csv <==
N sqrtN sigma12t4 double sinc sigma1t4
16 4.0 6.446006193586906e-05 6.232915716651097e-09 8.909523957310326e-07 2.013421629154756e-05
20 4.47213595499958 7.882495583449256e-05 4.950096179947542e-10 1.6951215180054842e-07 8.513394962755404e-06
24 4.898979485566356 0.00031033367527804614 1.966614208000858e-10 3.270147169097047e-08 2.2848675078131788e-05
28 5.291502622129181 0.00024073570651827745 1.4435589841690697e-10 3.930394150995175e-08 1.6861459775954014e-05
32 5.656854249492381 0.0002101569551552284 6.603754294180834e-11 1.1259076819848829e-08 2.4390344079919127e-06
36 6.0 0.0001293980140657886 2.6150930138751042e-11 2.8072487860486144e-09 5.345658008747211e-06
40 6.324555320336759 2.699689000155116e-05 9.664321518267994e-12 3.358413789518616e-09 3.1414322924581016e-06
44 6.6332495807108 6.79934006227476e-05 3.4258585271245618e-12 5.493428038522278e-10 1.273655274595275e-06
48 6.928203230275509 0.0001181170706037816 1.1781928309019006e-12 6.169436685013512e-10 1.5818734229820398e-06
52 7.211102550927978 0.00016925675864695464 3.946408980319843e-13 3.156147593704313e-10 3.580712643594919e-07
56 7.483314773547883 3.1227168806554805e-05 1.2862679194656885e-13 8.051542306714145e-11 7.082900597919333e-07
60 7.745966692414834 0.00015668631648314084 4.0569981826261976e-14 1.0546120951922919e-10 1.6839602219287244e-07
64 8.0 2.7357956472286338e-05 1.2233091883545995e-14 3.257609732943942e-12 3.0766642986118376e-07
68 8.246211251235321 6.396421227929763e-05 3.4378448782184237e-15 3.1794816236865975e-11 1.1298984653655685e-07
72 8.48528137423857 1.7059134817703642e-05 8.47152667348767e-16 3.971255003065104e-12 1.2448066894212447e-07
76 8.717797887081348 8.20974228139293e-05 1.4769057790544338e-16 9.668336483994916e-12 7.817796026491165e-08
80 8.94427190999916 2.1618419067043713e-05 1.6479120258499035e-17 2.173603876936355e-12 4.059822695285003e-08
84 9.16515138991168 8.800689532909593e-05 2.9050353275397573e-17 3.120002692203238e-12 4.865229806424453e-08
88 9.38083151964686 9.91677113888903e-05 2.0678543737060072e-17 8.725419088176958e-13 6.015203834875772e-09
92 9.591663046625438 9.625315833713929e-06 1.1525046255031428e-17 1.0918238601717181e-12 2.5555317575779938e-08
96 9.797958971132712 7.741946808929939e-05 5.804076990188375e-18 3.0512527531669565e-13 6.640362955355244e-09
100 10.0 3.7766938483641234e-05 2.7535792551814467e-18 4.133013800728525e-13 1.0248750829094789e-08
104 10.198039027185569 2.8161817801687335e-05 1.2390316482635324e-18 9.196195273728135e-14 7.48995757755323e-09
108 10.392304845413264 3.5582222480287095e-05 5.600238424179061e-19 1.6565255326430848e-13 2.0271403446741672e-09
112 10.583005244258363 1.811786667531859e-05 2.351265236288834e-19 1.9511127928787127e-14 4.738869495581783e-09
116 10.770329614269007 5.6386157208847426e-05 1.1079978728271946e-19 6.805395551583233e-14 1.1489751304372304e-09
120 10.954451150103322 2.4315473922545227e-05 5.458119287158434e-20 3.1045485086591126e-15 1.9103077083204786e-09
124 11.135528725660043 4.0398262749433215e-05 1.1642688964084286e-20 2.7568117648062052e-14 1.5500990769885149e-09
128 11.313708498984761 6.172168654109273e-05 4.9610178192774945e-21 5.615275497452944e-15 2.6030932428978117e-10
132 11.489125293076057 1.6447752629696054e-05 6.601004796134353e-21 1.0481742117417254e-14 9.322600304853242e-10
136 11.661903789690601 3.597336629161195e-05 1.5138534090031097e-20 4.650869308329462e-15 3.9115465423061826e-10
140 11.832159566199232 4.1477688976544e-05 1.2657625951978609e-20 3.4341592563949856e-15 2.828127945780381e-10
144 12.0 3.7592355139828656e-06 1.50288160173018e-20 2.8893229248907744e-15 3.7060867116708887e-10
148 12.165525060596439 3.12811203519449e-05 1.2863186798761769e-20 7.427226951165148e-16 6.095354602651801e-11
152 12.328828005937952 2.4181430687929972e-05 7.704229464872656e-21 1.4994588190989314e-15 1.6568646217102684e-10
156 12.489995996796797 1.146983237895683e-05 9.218059421836392e-21 1.3122402184111885e-16 1.3258743204614832e-10
160 12.649110640673518 3.1641546066809044e-05 1.957339096033292e-20 6.464599374578424e-16 1.8431906215017134e-11
164 12.806248474865697 1.4817730439473247e-05 2.1745106952824734e-20 2.664285024728848e-16 7.940723073951178e-11
168 12.96148139681572 2.0320860110623744e-05 2.1604648293014055e-20 2.0786904894230593e-16 4.424877267343172e-11
172 13.114877048604 3.390269111881255e-05 6.7546364115583e-21 1.9955257781485977e-16 1.5970878434284136e-11
176 13.2664991614216 1.2088842366238596e-05 8.781108306692048e-21 2.3482012981980793e-17 3.5013362037534993e-11
180 13.416407864998739 2.2101707215463675e-05 8.774167788243172e-21 1.041503288419125e-16 1.393078721626369e-11
184 13.564659966250536 3.3691945670308195e-05 2.4003002464659233e-20 3.0566122318192224e-17 1.0486638835613533e-11
188 13.711309200802088 1.3525218680323378e-05 5.537801255047842e-21 3.7699236614996965e-17 1.4879211796157838e-11
192 13.856406460551018 1.5256568268100132e-05 1.190672780195258e-20 3.104424190438599e-17 4.114229183630476e-12
196 14.0 2.459761964971984e-05 1.666013908490859e-20 4.873028994714429e-18 5.651809974142475e-12
200 14.142135623730951 8.301386635399123e-06 5.881799423225686e-21 1.754404514359596e-17 6.24368918635191e-12
204 14.2828568570857 1.3486280276836783e-05 9.388702573208304e-21 5.770145067418106e-18 1.1089768229503423e-12
208 14.422205101855956 1.8364575507696087e-05 6.6306052026249565e-21 6.042649522893487e-18 2.8069220260436425e-12
212 14.560219778561036 2.602498481154009e-06 3.8446030941495165e-21 5.869479949797777e-18 2.6255710971628043e-12
216 14.696938456699069 1.6013985551088043e-05 3.060189074114796e-21 2.3110278409899355e-19 2.51736127424353e-13
220 14.832396974191326 1.813574525678209e-05 1.0139468271238397e-20 3.0982930304987803e-18 1.34035183349284e-12
224 14.966629547095765 2.1863788297795377e-06 1.8341578188796528e-20 1.5471539286766618e-18 1.1171733902836553e-12
228 15.0996688705415 1.597795750109414e-05 3.786259119396853e-21 7.679019272308947e-19 1.1938166710579705e-13
232 15.231546211727817 1.8420738004964913e-05 1.051511282893617e-20 1.2176369365583712e-18 6.278639309941364e-13
236 15.362291495737216 3.3583200373451022e-06 8.991741951417026e-21 2.580489500245057e-19 4.840334772926732e-13
240 15.491933384829668 1.445053271363746e-05 6.415369909213586e-21 4.914759295064272e-19 6.815577201549394e-14
244 15.620499351813308 1.8780303153415348e-05 5.866328344176277e-21 4.10621101339192e-19 2.9156366942151164e-13
248 15.748015748023622 6.494473875542543e-06 5.481523529175633e-21 1.9539828071318292e-20 2.1433875327425797e-13
252 15.874507866387544 9.860374083878437e-06 4.451925083820451e-21 2.215437456037555e-19 3.513339442880108e-14
256 16.0 1.527635793134442e-05 6.747280089415963e-21 1.168627579951504e-19 1.3496999404728745e-13
260 16.1245154965971 6.187921993505917e-06 4.858391241665749e-21 4.798808487465667e-20 9.714961005680227e-14
264 16.24807680927192 7.624453808474145e-06 1.5890951521545482e-20 9.55203965121349e-20 1.7046870551136576e-14
268 16.3707055437449 1.2798226410736058e-05 6.824199012161135e-21 4.4883107003827003e-20 6.244893275578698e-14
272 16.492422502470642 5.3306416107236e-06 8.072390505223895e-21 2.022696256537552e-20 4.505185928041953e-14
276 16.61324772583615 6.61215638565509e-06 6.310703331162622e-21 7.109155325941882e-20 7.907623851085676e-15
280 16.73320053068151 1.1374498325356943e-05 1.1297038392536636e-20 1.7758703670554308e-20 2.8901827888518373e-14
284 16.852299546352718 4.772184155970356e-06 3.574232551733406e-21 2.7910328742169746e-20 2.133406052648015e-14
288 16.97056274847714 6.47662464037914e-06 1.2644646829865843e-20 7.005105692553121e-21 3.518279529014104e-15
292 17.08800749063506 1.1541604621591053e-05 5.23172065325834e-21 7.972170447558942e-21 1.3371546203291849e-14
296 17.204650534085253 5.824853117879086e-06 4.77659931240288e-21 2.1621120391938134e-20 1.0285925588827392e-14
300 17.320508075688775 5.205957441075307e-06 2.9701271368190316e-21 3.0401337942497233e-21 1.4922251209994886e-15
304 17.435595774162696 1.1343551311241672e-05 4.346698504251594e-21 1.2538123149916983e-20 6.174419181902429e-15
308 17.549928774784245 7.378103161585833e-06 5.801696201334569e-21 2.977463929593116e-21 5.031297581819307e-15
312 17.663521732655695 3.5837839989936155e-06 1.3854241830177082e-20 1.6249254629137505e-20 6.091339248530683e-16
316 17.776388834631177 1.0058840205146467e-05 1.4469298463280838e-20 1.6542998165019332e-20 2.838484603502887e-15


==> figures/data/conv_scal_ml_4_25.csv <==
N sqrtN sigma12t4 double sinc sigma1t4
16 4.0 0.0032952630297640776 0.005486302527845762 0.001753995157503952 0.00322976712346844
20 4.47213595499958 0.0013715294437735613 0.002305692498231249 0.0009738214571299482 0.0013797269638892858
24 4.898979485566356 0.000597272092555228 0.0009764064379546642 0.0005811213416314523 0.0005957462949603789
28 5.291502622129181 0.0002607449926173211 0.0004378638114943645 0.0003573614192941129 0.0002564594788945011
32 5.656854249492381 0.00011496674542274604 0.00020658355599811624 0.0002249787570335427 0.00011559726845615772
36 6.0 5.1928873211948924e-05 0.00012644226297138343 0.00014918113995162082 5.154235711577681e-05
40 6.324555320336759 2.3262333505485945e-05 7.698708939107802e-05 0.00010067202741866941 2.337321652965542e-05
44 6.6332495807108 1.0725827491779459e-05 4.6853139722777964e-05 6.75723802032668e-05 1.0714172659047762e-05
48 6.928203230275509 4.911175838021819e-06 2.917142315877119e-05 4.735136403283953e-05 4.891994388060136e-06
52 7.211102550927978 2.2835777760089547e-06 2.3406855285616323e-05 3.3121374228516384e-05 2.28897562555932e-06
56 7.483314773547883 1.063409753979537e-06 1.8317344481262425e-05 2.3725585347042396e-05 1.0542623793247834e-06
60 7.745966692414834 4.98871401166442e-07 1.1837342383435624e-05 1.6911092138856564e-05 6.002117754164927e-07
64 8.0 2.408997423644357e-07 9.931427013796417e-06 1.2497459511544128e-05 3.591804977402769e-07
68 8.246211251235321 1.204490166973136e-07 7.17586920850118e-06 9.063481639342288e-06 2.1119471697135926e-07
72 8.48528137423857 6.224673112922104e-08 5.876751595234545e-06 6.757252261904945e-06 1.2756604810869543e-07
76 8.717797887081348 3.813047197215475e-08 4.444064699407222e-06 5.101080091508511e-06 8.443458466474773e-08
80 8.94427190999916 2.1477981386309902e-08 3.5173415720307242e-06 3.819942562850299e-06 6.071710508996232e-08
84 9.16515138991168 1.259431428200947e-08 2.725639266185423e-06 2.8543919360474776e-06 4.010255668204893e-08
88 9.38083151964686 8.32809135652287e-09 2.18784631106448e-06 2.211240703397168e-06 2.6339638994525173e-08
92 9.591663046625438 5.633821617063683e-09 1.6641513432003041e-06 1.710286669570069e-06 2.0958622910063555e-08
96 9.797958971132712 3.7455748447933946e-09 1.4023251857194548e-06 1.3216836758313094e-06 1.5842999641308697e-08
100 10.0 2.5030739758054664e-09 1.0907142917901901e-06 1.021482964094802e-06 1.1500673207519707e-08
104 10.198039027185569 1.8534428092364565e-09 9.024131598688923e-07 7.904336860501595e-07 8.653426667521945e-09
108 10.392304845413264 1.2632695783845358e-09 7.066360755551317e-07 6.159714935801499e-07 6.414352574206626e-09
112 10.583005244258363 9.84945030468613e-10 5.641692212011149e-07 4.886953288156696e-07 5.1640240356180665e-09
116 10.770329614269007 7.609447384897494e-10 4.824792515765747e-07 3.8849030200829885e-07 3.9020612521153734e-09
120 10.954451150103322 5.760046831494685e-10 3.872639591359292e-07 3.095445013886495e-07 2.972277002424136e-09
124 11.135528725660043 4.107733279906786e-10 3.2995700269641175e-07 2.472750789185057e-07 2.3134964882657912e-09
128 11.313708498984761 3.207535613192289e-10 2.5668875310735527e-07 1.9807803385849102e-07 1.7494508753472892e-09
132 11.489125293076057 2.5220995301263593e-10 2.2676824711423405e-07 1.5912663881611236e-07 1.3549153899664885e-09
136 11.661903789690601 1.8920882397135298e-10 1.7681530206324072e-07 1.2820901309815974e-07 1.1085373879836812e-09
140 11.832159566199232 1.5092106077849555e-10 1.5356556193072616e-07 1.0359757876450285e-07 8.926900962540917e-10
144 12.0 1.130095721702549e-10 1.1760839328954953e-07 8.3944638851117e-08 7.103310520569979e-10
148 12.165525060596439 9.080728438084189e-11 1.0257710019217147e-07 6.819934960386293e-08 5.690220009896624e-10
152 12.328828005937952 6.626547904777216e-11 9.296936409459414e-08 5.554211992540119e-08 4.519397029143942e-10
156 12.489995996796797 5.4647764704547095e-11 6.826045227516453e-08 4.533308880105759e-08 3.618838070800303e-10
160 12.649110640673518 4.408004863379555e-11 6.371901686905016e-08 3.707186920555269e-08 2.9338153005897143e-10
164 12.806248474865697 3.4437008712934114e-11 4.787833236705131e-08 3.036622794204237e-08 2.3922463946582777e-10
168 12.96148139681572 2.6846381368247898e-11 4.41530330650764e-08 2.4907798158716947e-08 1.930366647047167e-10
172 13.114877048604 2.1048949500864868e-11 4.054343576376197e-08 2.0453292255390583e-08 1.5029313950189482e-10
176 13.2664991614216 1.7711914704001984e-11 3.1760565277451835e-08 1.6872359898812706e-08 1.1730118194646918e-10
180 13.416407864998739 1.3645114566922253e-11 2.8914151565081125e-08 1.4088481052926061e-08 9.49052647432195e-11
184 13.564659966250536 1.0335116949212692e-11 2.3704104207619573e-08 1.1768748911328403e-08 8.001568687493804e-11
188 13.711309200802088 9.064400611436321e-12 2.0813789248624306e-08 9.830412311216359e-09 6.435832503279467e-11
192 13.856406460551018 7.27796559729092e-12 1.8456360979847712e-08 8.20766298264915e-09 5.560957532830452e-11
196 14.0 5.528353879951432e-12 1.4958831163070906e-08 6.847655761867158e-09 4.449532881257115e-11
200 14.142135623730951 4.753474598022772e-12 1.3453198520108523e-08 5.707484643179244e-09 3.845326963953733e-11
204 14.2828568570857 3.868346739291868e-12 1.1893907478891961e-08 4.751914919493624e-09 3.0371542063608424e-11
208 14.422205101855956 2.97263477533929e-12 9.717171585253833e-09 3.963915064337484e-09 2.6372016124280484e-11
212 14.560219778561036 2.5610337905190475e-12 8.271448584317386e-09 3.370848420935951e-09 2.1686277541671877e-11
216 14.696938456699069 2.0564834295031508e-12 7.613449162021009e-09 2.8573797074719376e-09 1.7844250754400012e-11
220 14.832396974191326 1.6489231236201464e-12 6.322413422551847e-09 2.4140979678808994e-09 1.521041337726218e-11
224 14.966629547095765 1.3857866026072979e-12 5.819120695484267e-09 2.0329348154233733e-09 1.2391685945335665e-11
228 15.0996688705415 1.0667812777818794e-12 5.0359322496522255e-09 1.6704165523417124e-09 1.028933342380032e-11
232 15.231546211727817 9.227124219346944e-13 4.118459154129326e-09 1.212695802848877e-09 8.828316139637232e-12
236 15.362291495737216 7.357137805490188e-13 3.833639606455705e-09 8.433090351762536e-10 7.32718147408555e-12
240 15.491933384829668 6.147032223738001e-13 3.3470134332198756e-09 6.119570271353298e-10 5.948242597412866e-12
244 15.620499351813308 4.958860313059572e-13 2.9313736400949546e-09 4.678136717126839e-10 5.110237966873217e-12
248 15.748015748023622 4.2573220065071054e-13 2.4884175171316066e-09 3.7155947334444117e-10 4.393410050357839e-12
252 15.874507866387544 3.6810716870110175e-13 2.2501485359363452e-09 3.0275669057398914e-10 3.6360773477476378e-12
256 16.0 3.122974068966037e-13 1.999651668011524e-09 2.509216795623766e-10 2.9132515264126645e-12
260 16.1245154965971 2.623744505490928e-13 1.6528044131621563e-09 2.1035725571238444e-10 2.633508303951087e-12
264 16.24807680927192 2.1936129297373717e-13 1.526942856416814e-09 1.7774897978118854e-10 2.2277461811995283e-12
268 16.3707055437449 1.827284621900277e-13 1.3614613497758626e-09 1.510379027855428e-10 1.889637076445444e-12
272 16.492422502470642 1.513256837398977e-13 1.1722736204471769e-09 1.2886588122040164e-10 1.5559818643427022e-12
276 16.61324772583615 1.2390504698439594e-13 1.056883922091349e-09 1.1081713324756498e-10 1.3656341815896327e-12
280 16.73320053068151 1.0381718208649734e-13 9.398786530144271e-10 9.535502942803649e-11 1.1668267367882514e-12
284 16.852299546352718 8.811675603880942e-14 8.175946338509911e-10 8.207026724882563e-11 1.0002258203745353e-12
288 16.97056274847714 7.52842376954215e-14 7.314058477149628e-10 7.044312355653127e-11 8.430270315087472e-13
292 17.08800749063506 6.436120943202531e-14 6.536271054330205e-10 6.077478797994481e-11 6.918416124908438e-13
296 17.204650534085253 5.4603788517845294e-14 5.785895068685252e-10 5.248007584057917e-11 6.328868830842707e-13
300 17.320508075688775 4.548743874585252e-14 5.015211028164024e-10 4.528186159369353e-11 5.318520712254787e-13
304 17.435595774162696 3.8277150311630284e-14 4.474112918597729e-10 3.9238931548446694e-11 4.531070806235359e-13
308 17.549928774784245 3.2222753919192254e-14 3.980916420602787e-10 3.3957267553397256e-11 3.9299085723510084e-13
312 17.663521732655695 2.7198729887729255e-14 3.562975552633417e-10 2.950670263679472e-11 3.281755506673431e-13
316 17.776388834631177 2.31023486485738e-14 3.159784052120525e-10 2.563779744058099e-11 2.949669705703462e-13


==> figures/data/conv_scal_pow.csv <==
N sqrtN sigma12t4 double sinc sigma1t4 bala
16 4.0 0.0002812740721844575 0.0006196543725749312 0.0004694798545502296 0.00028256297085427917 0.0002968005469638213
20 4.47213595499958 7.657805180057798e-05 0.00017302400116463428 0.00023124415514503416 7.685000768737686e-05 0.00013077099567745942
24 4.898979485566356 2.1526936768875077e-05 7.451387228157424e-05 0.00012151628645103351 2.1587475741684127e-05 6.11602592695687e-05
28 5.291502622129181 6.218309886230809e-06 3.74246977296426e-05 6.421480013457252e-05 6.198663987106149e-06 3.0768662401522984e-05
32 5.656854249492381 1.83025331717288e-06 2.051473865979361e-05 3.584580493199914e-05 1.8083339420799072e-06 1.598124202889517e-05
36 6.0 5.465552742118835e-07 1.212128733345556e-05 2.103969502059596e-05 6.262654042151461e-07 8.747292583141664e-06
40 6.324555320336759 1.7159728145249597e-07 7.680897457281377e-06 1.3632680191638573e-05 2.3246207038017522e-07 4.94679519778829e-06
44 6.6332495807108 5.855836226507992e-08 4.9476324241177864e-06 8.748199711605482e-06 1.0079751957049019e-07 2.833048858424947e-06
48 6.928203230275509 2.001331192392694e-08 3.236710444307978e-06 5.464253509055818e-06 4.4669223466547894e-08 1.6868253169266545e-06
52 7.211102550927978 8.60793965120434e-09 2.2210640713660017e-06 3.3213936442552435e-06 2.2497282849370212e-08 1.0108832822486313e-06
56 7.483314773547883 3.047029598870121e-09 1.5394060503021601e-06 2.3481220735524653e-06 1.1979651721913512e-08 6.263755753105338e-07
60 7.745966692414834 1.9988507287622683e-09 1.0727389184329167e-06 1.596856314508663e-06 9.181280616059468e-09 3.949134856906511e-07
64 8.0 7.979203648789561e-10 7.604514451957194e-07 1.0198901059622207e-06 5.403412805829107e-09 2.4892107529372876e-07
68 8.246211251235321 6.920248292115046e-10 5.330103460882878e-07 7.307992543756015e-07 3.4657026130256335e-09 1.6156557260116333e-07
72 8.48528137423857 3.947954116723015e-10 3.9438401692266836e-07 5.146139916911881e-07 2.372524332880386e-09 1.0458358670750734e-07
76 8.717797887081348 2.694796281244333e-10 2.86531043478509e-07 3.3377489949801047e-07 1.5000113510930858e-09 6.955215248183322e-08
80 8.94427190999916 1.771630756238141e-10 2.0972513332744545e-07 2.556477053341078e-07 1.0436050106492844e-09 4.6777406378928355e-08
84 9.16515138991168 1.145873589281819e-10 1.569126652807692e-07 1.7773044995837167e-07 6.675240168317989e-10 3.126263721509037e-08
88 9.38083151964686 7.819706353065639e-11 1.1823827230050517e-07 1.271132309676049e-07 4.817500593665378e-10 2.143465627213459e-08
92 9.591663046625438 5.282070263094518e-11 8.913649863316196e-08 9.481911890440164e-08 2.957642226910059e-10 1.4585059021632318e-08
96 9.797958971132712 3.389559392841355e-11 6.687986267307202e-08 6.442962164374046e-08 2.3065185885829661e-10 1.0169431241546789e-08
100 10.0 2.5244998266537715e-11 4.904830547535497e-08 5.101893091113542e-08 1.5569493523683718e-10 7.148212258223374e-09
104 10.198039027185569 1.508967158557927e-11 3.743557569198339e-08 3.540223396219721e-08 1.0507839630422167e-10 4.974488793108023e-09
108 10.392304845413264 1.1549446512801604e-11 2.911143835070346e-08 2.7865674022299087e-08 8.474009947547018e-11 3.545840621121954e-09
112 10.583005244258363 8.399293285899744e-12 2.2670246367705125e-08 2.0007508423892627e-08 5.209489636801359e-11 2.500267992644467e-09
116 10.770329614269007 4.63940089819894e-12 1.768363613513838e-08 1.5517957290114892e-08 4.550397433225465e-11 1.8046465571908143e-09
120 10.954451150103322 4.041549975191609e-12 1.2572681592685044e-08 1.1439386062206429e-08 3.188076878057408e-11 1.3106866980638898e-09
124 11.135528725660043 2.995601849028601e-12 9.645078223645626e-09 8.827830714470167e-09 1.9622816821374583e-11 9.399285516575873e-10
128 11.313708498984761 1.9352677384107784e-12 9.10869217872419e-09 6.621763973698273e-09 1.814848889304548e-11 6.900320315139652e-10
132 11.489125293076057 1.4279743505174698e-12 6.2658282462726815e-09 5.1292461389813345e-09 1.2228229842807397e-11 4.998998021088497e-10
136 11.661903789690601 1.14541065012691e-12 4.612159410490466e-09 3.87958672993812e-09 8.328654845030624e-12 3.7060539359590194e-10
140 11.832159566199232 7.712165944418363e-13 4.601897073667647e-09 3.039022482685699e-09 7.414803068060411e-12 2.761298412146118e-10
144 12.0 5.075134763600143e-13 3.4129393159232477e-09 2.2980221012918755e-09 4.851449347207761e-12 2.0271259670856523e-10
148 12.165525060596439 4.4874454899882365e-13 2.6156249291584173e-09 1.8313594786458168e-09 3.793109125757405e-12 1.523420140037146e-10
152 12.328828005937952 3.1472874756474907e-13 2.4331518404564225e-09 1.3738880336633257e-09 3.206893297631647e-12 1.127540699696894e-10
156 12.489995996796797 2.2432193437844444e-13 1.8657443820831914e-09 1.1188171785598102e-09 1.7464539794650365e-12 8.541259366445786e-11
160 12.649110640673518 1.6326583090343615e-13 1.2784670591468482e-09 8.27437060490528e-10 1.6880816684571576e-12 6.497065385691059e-11
164 12.806248474865697 1.3968016259411902e-13 1.2838829327510624e-09 6.904013627693414e-10 1.4210493558749791e-12 4.860660485217494e-11
168 12.96148139681572 9.932871374877111e-14 9.655208774659305e-10 5.065706444632124e-10 9.074884075432515e-13 3.723683861256433e-11
172 13.114877048604 7.588112837497538e-14 6.680558470529625e-10 4.2873248161213935e-10 7.088791382230395e-13 2.804648180365632e-11
176 13.2664991614216 5.570162592065887e-14 7.165519466569969e-10 3.2654139259165817e-10 6.302174134016489e-13 2.1628684954144717e-11
180 13.416407864998739 4.472149985781126e-14 4.970804047579034e-10 2.670255689619543e-10 4.991177253144824e-13 1.6738568864305137e-11
184 13.564659966250536 2.7482551839360147e-14 4.721152143001821e-10 2.1175437361032514e-10 3.6932770852584497e-13 1.2720463571369578e-11
188 13.711309200802088 2.5467277442477278e-14 3.8866329941522756e-10 1.6636195639997734e-10 3.0701989442356067e-13 9.903522446563784e-12
192 13.856406460551018 1.9196138775824667e-14 2.8779280016872743e-10 1.3737266241698445e-10 2.477331379418045e-13 7.569056492684467e-12
196 14.0 1.5534435641375017e-14 2.749111058223297e-10 1.0349882496850248e-10 1.7148751863210787e-13 5.926134583056353e-12
200 14.142135623730951 1.0749811775996863e-14 1.7081873231782952e-10 8.87272092880841e-11 1.4230981283437395e-13 4.654207574894542e-12
204 14.2828568570857 7.987879897443415e-15 1.8449576222016607e-10 6.860595295506933e-11 1.2177949403622653e-13 3.5841052348217772e-12
208 14.422205101855956 7.198641410251413e-15 1.4992423664030637e-10 5.688300674416313e-11 9.557431977987827e-14 2.8293062337425567e-12
212 14.560219778561036 5.628040866617344e-15 1.3059486365853568e-10 4.6231681926627374e-11 7.017525821976695e-14 2.1893736823486165e-12
216 14.696938456699069 3.4541313157916682e-15 1.1294785778165182e-10 3.615988104335317e-11 6.086022317850218e-14 1.7367912663601714e-12
220 14.832396974191326 3.0922504067012673e-15 6.62938852602054e-11 3.078117980253754e-11 4.8992475947680786e-14 1.3501422202466529e-12
224 14.966629547095765 2.6412437249606086e-15 7.89801033822676e-11 2.3769903110691004e-11 3.7246398267723056e-14 1.0759587665276626e-12
228 15.0996688705415 2.1843975537240185e-15 6.511355596551397e-11 2.017661922210793e-11 2.736583905416628e-14 8.597567102697212e-13
232 15.231546211727817 1.4446946947966941e-15 5.2826433818920144e-11 1.646375236968577e-11 2.2359237233113772e-14 6.725175971666886e-13
236 15.362291495737216 1.2321459479414817e-15 4.7755853584865706e-11 1.3023164744624254e-11 1.9302419386194092e-14 5.396239011190573e-13
240 15.491933384829668 1.0391571278545948e-15 3.517668991904571e-11 1.1177565980677866e-11 1.629182994890323e-14 4.339861803259737e-13
244 15.620499351813308 8.434922614400421e-16 3.492646326588644e-11 8.775582054063389e-12 1.2155312520899175e-14 3.4150460237469815e-13
248 15.748015748023622 6.286981015859864e-16 3.0191190794104145e-11 7.415703663292387e-12 8.55894536051713e-15 2.757100103778498e-13
252 15.874507866387544 5.007524148115021e-16 2.474382970590499e-11 6.171238857419586e-12 8.206057227450378e-15 2.1768697955337757e-13
256 16.0 4.1449611164706095e-16 1.7822251683197713e-11 4.8196071974149284e-12 7.192556960833049e-15 1.7649770533978426e-13
260 16.1245154965971 3.4454565242289047e-16 1.789224412304731e-11 4.218256284356592e-12 5.184549095409323e-15 1.3980483437592284e-13
264 16.24807680927192 2.7794628921658104e-16 1.586421112206339e-11 3.413680555868112e-12 4.0156662213960494e-15 1.137423488728473e-13
268 16.3707055437449 2.0365263939724754e-16 1.248674825310624e-11 2.8024523190630426e-12 3.792957469021296e-15 9.271750034400839e-14
272 16.492422502470642 1.5685628073561026e-16 9.603829358970127e-12 2.4035304616653075e-12 3.222910631309054e-15 7.376044219853384e-14
276 16.61324772583615 1.2487292886433874e-16 9.823248020727685e-12 1.901918047023411e-12 2.4249960121081066e-15 6.036837696399289e-14
280 16.73320053068151 1.1003052665994226e-16 8.447223862168246e-12 1.6337589164410233e-12 1.930348698106142e-15 4.821143484434742e-14
284 16.852299546352718 9.082323794689125e-17 6.782540236169158e-12 1.3760736512741658e-12 1.7659243479724304e-15 3.963496197911809e-14
288 16.97056274847714 7.190285031525695e-17 5.114955958547692e-12 1.0777596482999026e-12 1.4310933586078107e-15 3.2529534621517087e-14
292 17.08800749063506 6.131878445083626e-17 5.532928665697809e-12 9.565386529783255e-13 1.1439758375256266e-15 2.6076363290883364e-14
296 17.204650534085253 4.9864416945132574e-17 4.601124509251642e-12 7.93860414341855e-13 9.976726980936464e-16 2.1538326677728037e-14
300 17.320508075688775 3.9248142890706966e-17 3.614095143538887e-12 6.408589805343793e-13 7.929501384175746e-16 1.7291723608536813e-14
304 17.435595774162696 3.2307010791158534e-17 3.5165449205900605e-12 5.633767084578168e-13 5.7432435606043045e-16 1.4349632593280148e-14
308 17.549928774784245 2.5711548448157457e-17 3.0611067725128588e-12 4.624983521037373e-13 5.636403937647808e-16 1.1823875212257917e-14
312 17.663521732655695 1.9992691147050362e-17 2.1273639808436088e-12 3.829704124443116e-13 4.446068642336868e-16 9.603429163007604e-15
316 17.776388834631177 1.9081958235744878e-17 2.090474798982793e-12 3.3425492275432725e-13 3.9727583422206874e-16 7.979727989493313e-15
320 17.88854381999832 1.9081958235744878e-17 2.0150449885705473e-12 2.7249113922464965e-13 3.2171249132058294e-16 6.50868248186498e-15
324 18.0 3.122502256758253e-17 1.6854948235959925e-12 2.3016580309451707e-13 2.770513233241784e-16 5.4539706084710815e-15
328 18.110770276274835 2.42861286636753e-17 1.3596221221480394e-12 1.99970618516032e-13 2.0880924662976343e-16 4.343747583845925e-15
332 18.2208671582886 2.42861286636753e-17 1.3167607682094516e-12 1.6247012713524468e-13 1.8996928473511189e-16 3.594347042223944e-15
336 18.33030277982336 1.9081958235744878e-17 1.1401110925063752e-12 1.3918622071783943e-13 1.464828832975461e-16 3.1363800445660672e-15
340 18.439088914585774 2.2551405187698492e-17 6.734466990303232e-13 1.2069720236410077e-13 1.2694950701063084e-16 2.2898349882893854e-15
344 18.547236990991408 1.5612511283791264e-17 8.814128079319795e-13 9.804689432939805e-14 1.132799518407629e-16 2.040034807748725e-15
348 18.65475810617763 1.9081958235744878e-17 7.142764737204979e-13 8.47070836915626e-14 8.176870573023353e-17 1.6237011735142914e-15
352 18.76166303929372 2.2551405187698492e-17 6.730838111633573e-13 7.350520914007446e-14 7.964886042858639e-17 1.429412144204889e-15
356 18.867962264113206 1.9081958235744878e-17 5.949674047306584e-13 5.987094798005166e-14 5.087298640114657e-17 1.2351231148954867e-15
360 18.973665961010276 2.7755575615628914e-17 5.300334934464874e-13 5.187766476293118e-14 5.2969423473735444e-17 1.0824674490095276e-15
364 19.078784028338912 3.2959746043559335e-17 3.3801684987608407e-13 4.5155662151412004e-14 4.1006028768003753e-17 8.881784197001252e-16
368 19.183326093250876 2.6020852139652106e-17 3.9246326396374253e-13 3.6971922485646976e-14 3.5733480126820884e-17 7.355227538141662e-16
372 19.28730152198591 1.3877787807814457e-17 3.3675497904890107e-13 3.196244897848411e-14 3.4185576943152826e-17 6.522560269672795e-16
376 19.390719429665317 2.42861286636753e-17 3.087669169767503e-13 2.79656683981352e-14 3.122502256758253e-17 6.245004513516506e-16
380 19.493588689617926 1.9081958235744878e-17 2.624958173770813e-13 2.307000741802667e-14 2.390997357924261e-17 3.608224830031759e-16
384 19.595917942265423 2.7755575615628914e-17 2.449453075478153e-13 1.9800334901254785e-14 2.42861286636753e-17 3.885780586188048e-16
388 19.697715603592208 2.6020852139652106e-17 1.8918826991792403e-13 1.7445849209485024e-14 2.6020852139652106e-17 3.3306690738754696e-16
392 19.79898987322333 1.214306433183765e-17 1.8822244834222785e-13 1.453096328567068e-14 1.734723475976807e-17 3.7470027081099033e-16
396 19.8997487421324 1.3877787807814457e-17 1.6221460935503287e-13 1.2325041195297902e-14 1.9081958235744878e-17 2.220446049250313e-16
400 20.0 2.949029909160572e-17 1.4776306736913236e-13 1.0951280998971047e-14 2.2551405187698492e-17 2.220446049250313e-16
404 20.09975124224178 2.42861286636753e-17 1.2052400445086567e-13 9.227235665799457e-15 1.474514954580286e-17 2.636779683484747e-16
408 20.199009876724155 1.5612511283791264e-17 1.032815716218235e-13 7.703023739873555e-15 1.9081958235744878e-17 1.3877787807814457e-16
412 20.29778313018444 2.0816681711721685e-17 9.270265247848284e-14 6.909437200265738e-15 1.734723475976807e-17 8.673617379884035e-17
416 20.396078054371138 1.9081958235744878e-17 8.858006123993296e-14 5.898658783195877e-15 2.0816681711721685e-17 9.71445146547012e-17
420 20.493901531919196 2.7755575615628914e-17 8.000150732063134e-14 4.830079252147314e-15 2.7755575615628914e-17 1.0408340855860843e-16
424 20.591260281974 1.5612511283791264e-17 5.911871577263742e-14 4.3762785427524135e-15 2.2551405187698492e-17 1.8735013540549517e-16
428 20.688160865577203 2.2551405187698492e-17 6.019790124690902e-14 3.790053025114674e-15 1.9081958235744878e-17 9.71445146547012e-17
432 20.784609690826528 2.42861286636753e-17 4.884607285070961e-14 3.112545498434274e-15 1.9081958235744878e-17 1.1102230246251565e-16
436 20.8806130178211 1.6479873021779667e-17 4.9408079952366666e-14 2.779374608467077e-15 2.6020852139652106e-17 9.71445146547012e-17
440 20.97617696340303 1.3010426069826053e-17 4.3802176647099887e-14 2.4435465904694506e-15 2.0816681711721685e-17 1.1102230246251565e-16
444 21.071307505705477 2.7755575615628914e-17 3.4229020256338694e-14 2.0414852804264113e-15 2.0816681711721685e-17 1.1102230246251565e-16
448 21.166010488516726 2.2551405187698492e-17 3.2593419408116e-14 1.7681245447570908e-15 2.949029909160572e-17 9.020562075079397e-17
452 21.2602916254693 1.9081958235744878e-17 2.8131341692115566e-14 1.5782316943874035e-15 2.2551405187698492e-17 6.591949208711867e-17
456 21.354156504062622 2.42861286636753e-17 2.8035103688002884e-14 1.3434817430212317e-15 2.7755575615628914e-17 9.71445146547012e-17
460 21.447610589527216 1.9081958235744878e-17 2.4575631111486006e-14 1.1256923553099852e-15 2.42861286636753e-17 9.71445146547012e-17
464 21.540659228538015 2.2551405187698492e-17 1.8502111968400323e-14 1.0196790815849985e-15 1.3877787807814457e-17 9.71445146547012e-17
468 21.633307652783937 2.949029909160572e-17 1.6192257316697913e-14 8.851301518993067e-16 2.6020852139652106e-17 1.0408340855860843e-16
472 21.72556098240043 1.5612511283791264e-17 1.7757236928600897e-14 7.318038347721218e-16 2.2551405187698492e-17 1.942890293094024e-16
476 21.817424229271428 1.734723475976807e-17 1.4752853575155934e-14 6.582515665189308e-16 2.2551405187698492e-17 2.0816681711721685e-16


==> figures/data/conv_scal_pow_1.csv <==
N sqrtN sigma12t4 double sinc sigma1t4
16 4.0 8.340694906262109e-06 1.4305019273345336e-05 3.6560103012423646e-05 9.948035661754332e-06
20 4.47213595499958 3.348425802048808e-06 5.199679268192694e-06 1.4665197917987611e-05 4.007617205372088e-06
24 4.898979485566356 1.2940601595829273e-06 2.2674846293016656e-06 6.407080443622722e-06 1.5743071931803533e-06
28 5.291502622129181 5.038887966363377e-07 1.0149086543456958e-06 2.9823390085776047e-06 6.252319684026857e-07
32 5.656854249492381 1.9956996954171354e-07 5.331992924895103e-07 1.462364878420554e-06 2.5276499180683625e-07
36 6.0 8.046275423473793e-08 3.0221902899577133e-07 7.472618958876524e-07 1.0402306894563649e-07
40 6.324555320336759 3.2981682162604685e-08 1.6318715818556097e-07 3.9507926771558604e-07 4.3513017004663535e-08
44 6.6332495807108 1.3721919184359228e-08 9.49043423142666e-08 2.1568655152242698e-07 1.8469159777825643e-08
48 6.928203230275509 5.7856952856037355e-09 5.710464533569405e-08 1.2072555680989992e-07 7.942350118837933e-09
52 7.211102550927978 2.4689860336334774e-09 3.366357526833315e-08 6.924721734062475e-08 3.4558652881652024e-09
56 7.483314773547883 1.0651574135515582e-09 2.1428690146524008e-08 4.0503065933197704e-08 1.519811038195977e-09
60 7.745966692414834 4.6411302405402477e-10 1.3590202639271855e-08 2.4143245586374355e-08 6.748993356363309e-10
64 8.0 2.0407562217796688e-10 8.63453881891986e-09 1.4638832972594238e-08 3.0238174431821557e-10
68 8.246211251235321 9.049141731082289e-11 5.502205580165524e-09 9.008822456529192e-09 1.3659592348284205e-10
72 8.48528137423857 4.043934035292268e-11 3.6783432814889157e-09 5.6208550422782595e-09 6.217605152524647e-11
76 8.717797887081348 1.8203118591457457e-11 2.342460694216593e-09 3.551972778480854e-09 2.850242134325165e-11
80 8.94427190999916 8.249445180782966e-12 1.6370070728890932e-09 2.189814673879756e-09 1.3152567685144334e-11
84 9.16515138991168 3.762325412152989e-12 1.0633874333693084e-09 1.2457499208201721e-09 6.107017560923189e-12
88 9.38083151964686 1.7261387631750669e-12 7.61170821156538e-10 7.357230319410814e-10 2.8521762859487487e-12
92 9.591663046625438 7.964059099696552e-13 5.118909659487195e-10 6.027607892067676e-10 1.3393918136053728e-12
96 9.797958971132712 3.694034010973124e-13 3.655908246593526e-10 4.175478269201602e-10 6.322547737094841e-13
100 10.0 1.7220719208260737e-13 2.5724893681309266e-10 2.543168947269296e-10 2.9992458169814107e-13
104 10.198039027185569 8.066290690944555e-14 1.7830232677755573e-10 1.5297530105990206e-10 1.4294197336200964e-13
108 10.392304845413264 3.7956074915024285e-14 1.3222777824319835e-10 1.1213023415572785e-10 6.842909485577087e-14
112 10.583005244258363 1.7938341784207168e-14 9.354454505690129e-11 8.814693913341322e-11 3.652311128574865e-14
116 10.770329614269007 8.512179676400944e-15 6.798862396738357e-11 5.986919767477943e-11 2.3903733178775023e-14
120 10.954451150103322 4.0570845294407576e-15 5.068566163686435e-11 3.756409119640539e-11 1.6013442686806965e-14
124 11.135528725660043 1.9402882078800587e-15 3.6860812804647585e-11 2.3646800404272664e-11 1.0726719662281483e-14
128 11.313708498984761 9.31871767251291e-16 2.6875329092814783e-11 1.8599775270973485e-11 7.240604545769663e-15
132 11.489125293076057 4.494018004952416e-16 2.047665503953841e-11 1.4716039583243664e-11 4.93145171049489e-15
136 11.661903789690601 2.1684043449710089e-16 1.562037396580349e-11 1.0272467917011842e-11 3.3708943240198512e-15
140 11.832159566199232 1.2998767535533608e-16 1.1531433574572738e-11 6.685566728872728e-12 2.3146616920978684e-15
144 12.0 8.357216556281863e-17 8.685794517386726e-12 4.343783758299455e-12 1.6026736244392759e-15
148 12.165525060596439 5.977604910389452e-17 6.594457976094275e-12 3.3451556185790486e-12 1.1235212030486472e-15
152 12.328828005937952 3.58302906573771e-17 5.046960543925641e-12 2.7514793195419835e-12 7.678881362596108e-16
156 12.489995996796797 2.864571697710884e-17 3.88443412249806e-12 2.0275060038404354e-12 5.444824939381538e-16
160 12.649110640673518 1.6724501196319378e-17 2.9939100110689716e-12 1.377298739395693e-12 3.871456030686768e-16
164 12.806248474865697 1.3170647102917847e-17 2.3023693039158234e-12 9.175905091220365e-13 2.6490733265345227e-16
168 12.96148139681572 8.237359416766728e-18 1.7435796566971535e-12 6.363296478354421e-13 1.8622996928113223e-16
172 13.114877048604 4.694003269620738e-18 1.29706108615651e-12 5.518089701457692e-13 1.2609750451735269e-16
176 13.2664991614216 4.054278741074784e-18 1.0184851941970223e-12 4.3819252171204493e-13 9.729915118468249e-17
180 13.416407864998739 2.3094497805001754e-18 7.975741633538457e-13 3.1700025871504973e-13 6.443030911096726e-17
184 13.564659966250536 2.0297391539662063e-18 6.257769781781617e-13 2.1800770068061322e-13 4.127654293619668e-17
188 13.711309200802088 1.2468324983583301e-18 5.059408889943097e-13 1.49317159923935e-13 3.9027951573397807e-17
192 13.856406460551018 1.3552527156068805e-18 3.9817595586257343e-13 1.1362855080389528e-13 2.2100489839389512e-17
196 14.0 1.1926223897340549e-18 3.1394226739981796e-13 9.771599638891575e-14 1.721771233791268e-17
200 14.142135623730951 1.6263032587282567e-18 2.4931490715954656e-13 7.740215437333402e-14 1.544924240033494e-17
204 14.2828568570857 1.1926223897340549e-18 1.9403594880848503e-13 5.6614179547297695e-14 8.714092503403689e-18
208 14.422205101855956 1.1926223897340549e-18 1.510698190516089e-13 3.975388834018892e-14 5.711280740286415e-18
212 14.560219778561036 1.3552527156068805e-18 1.211613888689151e-13 2.7836320304468015e-14 5.876885594717284e-18
216 14.696938456699069 1.4094628242311558e-18 9.749861942527882e-14 2.142683326736971e-14 4.480463828605001e-18
220 14.832396974191326 1.2468324983583301e-18 7.872090612006015e-14 1.8639016042461698e-14 2.2576875545712118e-18
224 14.966629547095765 1.463672932855431e-18 6.356465221703674e-14 1.5082808357106717e-14 2.4698370736639186e-18
228 15.0996688705415 1.5178830414797062e-18 5.128729754797083e-14 1.1335669245324858e-14 1.4120113676984316e-18
232 15.231546211727817 1.463672932855431e-18 4.103115329260832e-14 8.152662751295408e-15 1.734723475976807e-18
236 15.362291495737216 1.1926223897340549e-18 3.232876411594763e-14 5.811455502421061e-15 1.5178830414797062e-18
240 15.491933384829668 1.1926223897340549e-18 2.6359874582013913e-14 4.232608990168528e-15 1.2468324983583301e-18
244 15.620499351813308 1.3010426069826053e-18 2.154856834499919e-14 3.7726826819449736e-15 1.2468324983583301e-18
248 15.748015748023622 1.4094628242311558e-18 1.7601882099584284e-14 3.1684268692369347e-15 1.3552527156068805e-18
252 15.874507866387544 1.5178830414797062e-18 1.4396595732853177e-14 2.4820253124338346e-15 1.0842021724855044e-18
256 16.0 1.1926223897340549e-18 1.1707622911480025e-14 1.8422511653731723e-15 9.75781955236954e-19
260 16.1245154965971 1.4094628242311558e-18 9.32869810291173e-15 1.3375799497749371e-15 1.4094628242311558e-18
264 16.24807680927192 1.0299920638612292e-18 7.654031029753042e-15 9.728238052061948e-16 1.3010426069826053e-18
268 16.3707055437449 1.1384122811097797e-18 6.2784372546692125e-15 7.922107923781443e-16 1.3010426069826053e-18
272 16.492422502470642 1.6263032587282567e-18 5.218902193693913e-15 6.955202291814003e-16 1.3010426069826053e-18
276 16.61324772583615 1.6263032587282567e-18 4.306175462163158e-15 5.754334277105885e-16 1.4094628242311558e-18
280 16.73320053068151 1.6263032587282567e-18 3.541501953663949e-15 4.477712489812372e-16 1.4094628242311558e-18
284 16.852299546352718 8.131516293641283e-19 2.8734349367336186e-15 3.3438725817999573e-16 1.1384122811097797e-18
288 16.97056274847714 1.3010426069826053e-18 2.3828126897961915e-15 2.4631070951933455e-16 1.5178830414797062e-18
292 17.08800749063506 1.463672932855431e-18 1.9665794355834524e-15 1.8216591573703521e-16 1.2468324983583301e-18
296 17.204650534085253 1.3010426069826053e-18 1.6467486885461747e-15 1.5479136972103373e-16 1.1384122811097797e-18
300 17.320508075688775 1.2468324983583301e-18 1.3636999899013905e-15 1.3579049239683082e-16 1.0842021724855044e-18
304 17.435595774162696 1.0842021724855044e-18 1.1246266478396485e-15 1.1272770629220894e-16 1.0299920638612292e-18
308 17.549928774784245 1.4094628242311558e-18 9.316799357954339e-16 8.854554044468762e-17 1.0842021724855044e-18
312 17.663521732655695 1.4094628242311558e-18 7.731173450310929e-16 6.702112941917542e-17 1.4094628242311558e-18
316 17.776388834631177 1.0842021724855044e-18 6.522731876562675e-16 5.00691227387386e-17 1.1926223897340549e-18
320 17.88854381999832 1.4094628242311558e-18 5.428736166865951e-16 3.751201848478538e-17 1.1384122811097797e-18
324 18.0 1.0299920638612292e-18 4.527309791220021e-16 3.157308017051023e-17 1.0842021724855044e-18
328 18.110770276274835 1.463672932855431e-18 3.6399155751365433e-16 2.801482248175893e-17 1.2468324983583301e-18
332 18.2208671582886 8.673617379884035e-19 2.826329709038051e-16 2.366280776890596e-17 1.5178830414797062e-18
336 18.33030277982336 1.3010426069826053e-18 2.4349166443796745e-16 1.8973427964845843e-17 9.75781955236954e-19
340 18.439088914585774 1.0299920638612292e-18 2.111037698585619e-16 1.4633022821463285e-17 8.131516293641283e-19
344 18.547236990991408 1.0842021724855044e-18 1.8614786974417997e-16 1.1088947666360895e-17 1.3010426069826053e-18
348 18.65475810617763 1.463672932855431e-18 1.523196667755012e-16 8.395125809734967e-18 1.1926223897340549e-18
352 18.76166303929372 1.0842021724855044e-18 1.165382207197051e-16 6.725085816961837e-18 1.3010426069826053e-18
356 18.867962264113206 9.215718466126788e-19 1.0181693037149072e-16 6.036603316473025e-18 1.1926223897340549e-18
360 18.973665961010276 8.673617379884035e-19 8.814475815726099e-17 5.238777403480928e-18 1.6263032587282567e-18
364 19.078784028338912 1.0842021724855044e-18 7.726223105217045e-17 5.2042113178227446e-18 9.75781955236954e-19
368 19.183326093250876 8.131516293641283e-19 6.412479139928692e-17 4.011728097902581e-18 7.589415207398531e-19
372 19.28730152198591 9.75781955236954e-19 5.4931886574454305e-17 3.470004361995246e-18 1.6263032587282567e-18
376 19.390719429665317 9.75781955236954e-19 4.3594908095188664e-17 6.071534137449234e-18 1.2468324983583301e-18
380 19.493588689617926 1.3010426069826053e-18 3.804515484222307e-17 1.0409034231471868e-17 9.215718466126788e-19
384 19.595917942265423 1.3010426069826053e-18 2.9318013913623324e-17 3.906854077619597e-18 1.1926223897340549e-18
388 19.697715603592208 1.0842021724855044e-18 2.5400240032749533e-17 4.342166816927599e-18 1.4094628242311558e-18
392 19.79898987322333 9.75781955236954e-19 2.2243945462735e-17 7.819561369219592e-18 1.4094628242311558e-18
396 19.8997487421324 1.3010426069826053e-18 1.8801821940775235e-17 1.387813621635988e-17 1.3552527156068805e-18
400 20.0 1.4094628242311558e-18 1.6373830121611653e-17 5.2117041597875035e-18 1.1384122811097797e-18
404 20.09975124224178 1.3010426069826053e-18 1.3076449971958857e-17 7.807229489325809e-18 1.3010426069826053e-18
408 20.199009876724155 7.589415207398531e-19 1.0825356413656362e-17 6.077511462827612e-18 1.3552527156068805e-18
412 20.29778313018444 1.4094628242311558e-18 9.357932061626638e-18 6.942204434590706e-18 9.75781955236954e-19
416 20.396078054371138 1.463672932855431e-18 7.772561732112991e-18 6.950542793479456e-18 1.3010426069826053e-18
420 20.493901531919196 9.75781955236954e-19 6.52234229103852e-18 4.337034326108165e-18 1.1926223897340549e-18
424 20.591260281974 1.1926223897340549e-18 7.807453006768897e-18 2.607534454244594e-18 1.3552527156068805e-18
428 20.688160865577203 9.75781955236954e-19 4.652189496451396e-18 4.341144543794555e-18 1.1926223897340549e-18
432 20.784609690826528 1.5720931501039814e-18 3.702936877821336e-18 4.771362167158953e-18 1.0299920638612292e-18
436 20.8806130178211 1.0842021724855044e-18 3.4712506746645754e-18 5.20731548241661e-18 1.734723475976807e-18
440 20.97617696340303 1.4094628242311558e-18 3.22326249202138e-18 1.0408856289279121e-17 1.5178830414797062e-18
444 21.071307505705477 1.5178830414797062e-18 4.343250616454647e-18 9.541016818116921e-18 8.673617379884035e-19
448 21.166010488516726 1.4094628242311558e-18 6.080566680898027e-18 6.945566777621398e-18 1.6805133673525319e-18
452 21.2602916254693 1.3010426069826053e-18 4.347511279211711e-18 5.6385214312776635e-18 9.75781955236954e-19
456 21.354156504062622 1.3010426069826053e-18 5.205998200236966e-18 7.80870338614867e-18 1.5178830414797062e-18
460 21.447610589527216 1.6263032587282567e-18 3.908933034002934e-18 5.204171290287633e-18 1.0842021724855044e-18
464 21.540659228538015 1.2468324983583301e-18 6.097591861990624e-18 1.1276716979879098e-17 1.3552527156068805e-18
468 21.633307652783937 1.4094628242311558e-18 2.6150538596263944e-18 4.34092049230513e-18 2.0599841277224584e-18
472 21.72556098240043 2.168404344971009e-18 3.471966625904476e-18 3.496536619977496e-18 1.0299920638612292e-18
476 21.817424229271428 1.4094628242311558e-18 4.3409819358561966e-18 4.34835225992582e-18 1.3010426069826053e-18


==> figures/data/result_fem_b1.csv <==
N sqrtN sigma12t4 sigma1t4 double sinc 
1.600000000000000000e+01 4.000000000000000000e+00 1.276491336745601876e-04 1.121750307831007889e-04 1.736909177443325409e-04 2.341448310308413231e-04
2.400000000000000000e+01 4.898979485566355763e+00 6.289893231182389300e-06 5.504253529510346940e-06 1.215293872559579780e-05 6.346511441804429676e-05
3.200000000000000000e+01 5.656854249492380582e+00 3.489270574274215138e-07 3.036687709268364777e-07 2.240448073484526112e-06 1.556453814037264503e-05
4.000000000000000000e+01 6.324555320336759046e+00 2.080307160460785995e-08 1.803957922664103537e-08 7.123087216920189528e-07 4.453641899442881832e-06
4.800000000000000000e+01 6.928203230275508773e+00 1.289680981199336882e-09 1.291198544708178413e-09 2.320573780737021295e-07 2.055823570392750571e-06
5.600000000000000000e+01 7.483314773547882659e+00 8.392040405405766831e-11 2.243544532671935918e-10 9.651378069586360834e-08 6.831800327104694952e-07
6.400000000000000000e+01 8.000000000000000000e+00 1.151699418828377279e-11 7.400354081374252504e-11 3.588130504789617624e-08 3.390708142398922967e-07
7.200000000000000000e+01 8.485281374238569541e+00 6.094595147289686913e-12 2.408322279639615022e-11 1.707093626678357552e-08 1.363280028760744071e-07
8.000000000000000000e+01 8.944271909999159220e+00 5.399619194200622499e-12 1.074362892341474402e-11 8.100760096694338619e-09 6.907224559074763106e-08
8.800000000000000000e+01 9.380831519646859462e+00 5.308778385709154985e-12 6.196845431201752694e-12 4.330275133620743332e-09 3.247858047164698440e-08
9.600000000000000000e+01 9.797958971132711525e+00 5.298566600317678720e-12 5.462223847399852988e-12 1.944358390441592188e-09 1.607162002172272032e-08
1.040000000000000000e+02 1.019803902718556898e+01 5.296958378667794718e-12 5.337226940798423201e-12 1.030751122803942521e-09 8.674274284253631244e-09
1.120000000000000000e+02 1.058300524425836286e+01 5.296372357976341212e-12 5.302743180921176016e-12 5.339995754638214544e-10 4.388858402795528831e-09
1.200000000000000000e+02 1.095445115010332238e+01 5.296271992453172801e-12 5.297698825372605347e-12 2.829152651193807133e-10 2.411080693807606539e-09
1.280000000000000000e+02 1.131370849898476116e+01 5.296246028311993916e-12 5.296537392557993435e-12 1.563773960134755765e-10 1.351858514044595459e-09
1.360000000000000000e+02 1.166190378969060149e+01 5.296231184084443438e-12 5.296291448297429930e-12 9.302621913903120796e-11 7.396095477444943163e-10
1.440000000000000000e+02 1.200000000000000000e+01 5.296232055048044892e-12 5.296239833933374071e-12 5.415433416616995068e-11 4.260367631784207211e-10
1.520000000000000000e+02 1.232882800593795203e+01 5.296230875240057711e-12 5.296234484929216468e-12 2.550742906071831714e-11 2.499189746715977011e-10
1.600000000000000000e+02 1.264911064067351809e+01 5.296235068533801563e-12 5.296234796457860636e-12 1.735193640962546783e-11 1.447836788979697795e-10
1.680000000000000000e+02 1.296148139681572076e+01 5.296233242580465160e-12 5.296231333677116042e-12 1.221512111059505313e-11 8.574591966903747418e-11
1.760000000000000000e+02 1.326649916142159924e+01 5.296230815052866380e-12 5.296230198405433730e-12 8.236558772953584542e-12 5.215695219542774854e-11


==> figures/data/result_fem_b2.csv <==
N sqrtN sigma12t4 sigma1t4 double sinc 
1.600000000000000000e+01 4.000000000000000000e+00 1.877699894487555891e-03 1.651040915189012134e-03 2.752438917094597592e-03 3.459423158631092735e-03
2.400000000000000000e+01 4.898979485566355763e+00 9.268358616056737015e-05 8.132688413485771994e-05 2.340976329536840453e-04 7.919265852645130483e-04
3.200000000000000000e+01 5.656854249492380582e+00 5.169644511365558052e-06 4.526235274815751828e-06 3.389435747414313920e-05 2.205908086202734697e-04
4.000000000000000000e+01 6.324555320336759046e+00 3.119708690659317569e-07 2.715694217153945576e-07 6.283420390697415917e-06 7.101702970534692102e-05
4.800000000000000000e+01 6.928203230275508773e+00 1.982419289258787903e-08 1.701244188801348851e-08 1.707048074768520647e-06 2.793352036964806572e-05
5.600000000000000000e+01 7.483314773547882659e+00 1.285251514640214597e-09 1.057503659774980080e-09 3.511829531712033750e-07 1.053017786561639949e-05
6.400000000000000000e+01 8.000000000000000000e+00 7.412959412819140269e-11 6.139972897424766505e-11 9.773208572562805428e-08 4.718052019789242745e-06
7.200000000000000000e+01 8.485281374238569541e+00 6.657338387872706120e-12 5.895879332185119134e-12 2.596307230586731500e-08 2.065293968536957142e-06
8.000000000000000000e+01 8.944271909999159220e+00 2.968307312438647235e-12 1.270026806549388052e-12 7.726776416914631044e-09 9.954409299250272715e-07
8.800000000000000000e+01 9.380831519646859462e+00 6.335866287925170855e-13 1.208957338579021372e-12 2.208751294167409965e-09 4.760829164773313374e-07
9.600000000000000000e+01 9.797958971132711525e+00 2.461593597215370253e-12 1.615851675496549276e-12 7.333610630528238971e-10 2.379292864289242408e-07


==> figures/data/result_fem_el_u01_b4.csv <==
N sqrtN sigma12t4 sigma1t4 double sinc balakrishnan
1.600000000000000000e+01 4.000000000000000000e+00 3.744223451652626839e-03 3.187025840837635210e-03 3.102017726525057445e-03 6.194004280097901386e-04 1.723304701226566118e-03 3.070933461189270020e+01 3.063481616973876953e+01 3.069719958305358887e+01 5.978700280189514160e+01 4.871635627746582031e+01
2.400000000000000000e+01 4.898979485566355763e+00 6.735566843070909865e-04 5.721216362318623126e-04 5.490137157607587106e-04 5.190499271041603118e-04 4.735588208414418096e-04 4.486309194564819336e+01 4.483141756057739258e+01 4.521140933036804199e+01 8.865640926361083984e+01 7.230893039703369141e+01
3.200000000000000000e+01 5.656854249492380582e+00 1.299907587811102033e-04 1.104110836122406092e-04 1.055145370507167842e-04 8.043005470569677398e-05 1.579079109295516157e-04 5.996562719345092773e+01 5.959868621826171875e+01 5.997385644912719727e+01 1.187991845607757568e+02 9.634061884880065918e+01
4.000000000000000000e+01 6.324555320336759046e+00 2.629938248864501827e-05 2.234116313367502053e-05 2.324444519845647920e-05 7.801450830883751479e-05 6.072331341433703940e-05 7.456638813018798828e+01 7.445831108093261719e+01 7.456046748161315918e+01 1.482062659263610840e+02 1.183303148746490479e+02
4.800000000000000000e+01 6.928203230275508773e+00 5.512684668086130162e-06 4.683612594184815054e-06 5.935445298690828800e-06 2.314274729366646826e-05 2.514435521911463284e-05 8.867448806762695312e+01 8.861572384834289551e+01 8.868434786796569824e+01 1.776577365398406982e+02 1.422467358112335205e+02
5.600000000000000000e+01 7.483314773547882659e+00 1.188662128193577728e-06 1.010047757035282719e-06 2.117136098722895926e-06 1.425122654806778062e-05 1.116234205571524016e-05 1.030207138061523438e+02 1.034995865821838379e+02 1.033702492713928223e+02 2.070915632247924805e+02 1.663678128719329834e+02
6.400000000000000000e+01 8.000000000000000000e+00 2.623877288036458809e-07 2.230224995330454905e-07 9.319431531506614013e-07 7.995536602782221734e-06 5.237416339561665123e-06 1.183446426391601562e+02 1.182348709106445312e+02 1.184058964252471924e+02 2.371408429145812988e+02 1.905743331909179688e+02
7.200000000000000000e+01 8.485281374238569541e+00 5.909137173283773085e-08 5.027036834630872996e-08 4.656545933636800833e-07 3.362081642106474233e-06 2.571582300526656533e-06 1.330837707519531250e+02 1.325029008388519287e+02 1.325703158378601074e+02 2.668861157894134521e+02 2.141995177268981934e+02
8.000000000000000000e+01 8.944271909999159220e+00 1.354157938551756106e-08 1.155329360056083035e-08 2.463164679825133725e-07 2.330841307675270556e-06 1.335128692258655313e-06 1.474600467681884766e+02 1.476117405891418457e+02 1.476551375389099121e+02 2.968304722309112549e+02 2.367706456184387207e+02
8.800000000000000000e+01 9.380831519646859462e+00 3.151739418979590014e-09 2.718794803133557605e-09 1.350349631686092826e-07 1.421582854550197376e-06 7.032925521626478879e-07 1.625568037033081055e+02 1.624192807674407959e+02 1.621335115432739258e+02 3.276490530967712402e+02 2.604701178073883057e+02
9.600000000000000000e+01 9.797958971132711525e+00 7.440543875187728461e-10 6.682571487727357489e-10 7.762401423490020126e-08 6.819537205551857699e-07 3.811275211598507139e-07 1.767521574497222900e+02 1.765036208629608154e+02 1.767578020095825195e+02 3.557764425277709961e+02 2.839759478569030762e+02
1.040000000000000000e+02 1.019803902718556898e+01 1.781787465483031948e-10 1.843458902890317252e-10 4.472721781267748326e-08 4.588300390525666751e-07 2.117516011119845164e-07 1.911699733734130859e+02 1.910312268733978271e+02 1.915880613327026367e+02 3.860555818080902100e+02 3.081120548248291016e+02
1.120000000000000000e+02 1.058300524425836286e+01 4.338912460832097514e-11 6.297841903035419106e-11 2.576434248440345655e-08 3.085157745656901948e-07 1.202783881625262646e-07 2.059320232868194580e+02 2.057054729461669922e+02 2.062513916492462158e+02 4.156227021217346191e+02 3.328509302139282227e+02
1.200000000000000000e+02 1.095445115010332238e+01 1.083525373077992375e-11 2.766226882937346703e-11 1.569949706864378837e-08 1.826631914988359706e-07 6.968641655530870526e-08 2.205521414279937744e+02 2.211489086151123047e+02 2.215722682476043701e+02 4.466844983100891113e+02 3.575583944320678711e+02
1.280000000000000000e+02 1.131370849898476116e+01 2.934525876690101707e-12 1.494774484551785344e-11 1.014083991882921638e-08 1.071843102960180982e-07 4.190626362664376165e-08 2.350839438438415527e+02 2.354758937358856201e+02 2.362054708003997803e+02 4.755338675975799561e+02 3.784697928428649902e+02
1.360000000000000000e+02 1.166190378969060149e+01 1.048129159804825662e-12 8.575870195191718657e-12 6.243186308773988184e-09 7.400957817419680243e-08 2.511514094083481035e-08 2.503805506229400635e+02 2.497899031639099121e+02 2.505891234874725342e+02 5.043780694007873535e+02 4.016615130901336670e+02
1.440000000000000000e+02 1.200000000000000000e+01 4.129850314992480368e-13 3.872666274928973708e-12 3.985452186388903496e-09 5.150708394625100773e-08 1.527731752187158718e-08 2.631520886421203613e+02 2.630713331699371338e+02 2.638660011291503906e+02 5.342667319774627686e+02 4.264068076610565186e+02
1.520000000000000000e+02 1.232882800593795203e+01 1.906366574003312820e-13 2.601465474086587459e-12 2.385663598564501377e-09 3.253414998293945300e-08 9.420732377420248507e-09 2.795112032890319824e+02 2.777566080093383789e+02 2.786321709156036377e+02 5.656015012264251709e+02 4.506867828369140625e+02
1.600000000000000000e+02 1.264911064067351809e+01 9.196316175103371121e-14 1.004585226524368796e-12 1.695297726300969429e-09 2.088002265546761137e-08 6.012610296488999294e-09 2.936510443687438965e+02 2.937025389671325684e+02 2.942295236587524414e+02 5.944055905342102051e+02 4.741212115287780762e+02
1.680000000000000000e+02 1.296148139681572076e+01 6.262161369274868847e-14 8.402656825741022409e-13 1.093747986085256715e-09 1.426634018673552798e-08 3.797745128294310212e-09 3.077397193908691406e+02 3.082051577568054199e+02 3.078609209060668945e+02 6.233143961429595947e+02 4.963187832832336426e+02
1.760000000000000000e+02 1.326649916142159924e+01 2.262784670330810721e-14 4.406334616283020769e-13 6.512494149237443696e-10 1.020827887044739342e-08 2.424985119538482946e-09 3.225697164535522461e+02 3.227218778133392334e+02 3.233081707954406738e+02 6.537061583995819092e+02 5.193713507652282715e+02
1.840000000000000000e+02 1.356465996625053627e+01 1.564448241744096452e-14 2.125289643226583364e-13 5.120154329472665121e-10 7.088193451357433130e-09 1.564209757221652818e-09 3.370382273197174072e+02 3.367085418701171875e+02 3.372214484214782715e+02 6.822814605236053467e+02 5.418337581157684326e+02
1.920000000000000000e+02 1.385640646055101755e+01 7.218197439543435012e-15 1.404155545608742740e-13 3.332436090831195413e-10 4.714108042740269793e-09 1.018591111975369421e-09 3.513577830791473389e+02 3.511118385791778564e+02 3.517430155277252197e+02 7.113259568214416504e+02 5.669353156089782715e+02
2.000000000000000000e+02 1.414213562373095101e+01 8.030378739754859475e-15 9.728812306619888311e-14 2.330227506917320471e-10 3.246678773085003080e-09 6.692207284642451382e-10 3.654269988536834717e+02 3.662709000110626221e+02 3.667921187877655029e+02 7.426626167297363281e+02 5.912117860317230225e+02

